Microarchitectural Security of AWS Firecracker VMM for Serverless Cloud Platforms

Firecracker is a virtual machine manager (VMM) built by Amazon Web Services (AWS) for serverless cloud platforms, services that run code for end users on a per-task basis, automatically managing server infrastructure. Firecracker provides fast and lightweight VMs and promises a combination of the speed of containers, typically used to isolate small tasks, and the security of VMs, which tend to provide greater isolation at the cost of performance. This combination of security and efficiency, AWS claims, makes it not only possible but safe to run thousands of user tasks from different users on the same hardware, with the host system frequently switching between active tasks. Though AWS states that microarchitectural attacks are included in their threat model, this class of attacks directly relies on shared hardware, just as the scalability of serverless computing relies on sharing hardware between unprecedented numbers of users. In this work, we investigate how secure Firecracker is against microarchitectural attacks. First, we review Firecracker's stated isolation model and recommended best practices for deployment, identify potential threat models for serverless platforms, and analyze potential weak points. Then, we use microarchitectural attack proof-of-concepts to test the isolation provided by Firecracker and find that it offers little protection against Spectre or MDS attacks. We discover two particularly concerning cases: 1) a Medusa variant that threatens Firecracker VMs but not processes running outside them, and is not mitigated by defenses recommended by AWS, and 2) a Spectre-PHT variant that remains exploitable even if recommended countermeasures are in place and SMT is disabled in the system. In summary, we show that AWS overstates the security inherent to the Firecracker VMM and provides incomplete guidance for properly securing cloud systems that use Firecracker.

==> old-ref.bib.txt <==
@InProceedings{	  6560672,
  author	= {X. Wang and R. Karri},
  booktitle	= {2013 50th ACM/EDAC/IEEE Design Automation Conference
		  (DAC)},
  title		= {{NumChecker}: Detecting kernel control-flow modifying
		  rootkits by using Hardware Performance Counters},
  year		= {2013},
  pages		= {1-7},
  issn		= {0738-100X},
  month		= {May}
}

@Misc{		  abramson1998method,
  title		= {Method and apparatus for dispatching and executing a load
		  operation to memory},
  author	= {Abramson, Jeffrey M and Akkary, Haitham and Glew, Andrew F
		  and Hinton, Glenn J and Konigsfeld, Kris G and Madland,
		  Paul D and Papworth, David B and Fetterman, Michael A},
  year		= {1998},
  month		= {February},
  publisher	= {Google Patents},
  note		= {US Patent 5,717,882}
}

@Misc{		  abramson2002method,
  title		= {Method and apparatus for performing a store operation},
  author	= {Abramson, Jeffery M and Akkary, Haitham and Glew, Andrew F
		  and Hinton, Glenn J and Konigsfeld, Kris G and Madland,
		  Paul D},
  year		= {2002},
  month		= {April} # "~23",
  publisher	= {Google Patents},
  note		= {US Patent 6,378,062}
}

@InProceedings{	  aciiccmez2007power,
  author	= {Acii\c{c}mez, Onur and Ko\c{c}, \c{C}etin Kaya and
		  Seifert, Jean-Pierre},
  title		= {On the Power of Simple Branch Prediction Analysis},
  booktitle	= {Proceedings of the 2Nd ACM Symposium on Information,
		  Computer and Communications Security},
  series	= {ASIACCS '07},
  year		= {2007},
  isbn		= {1-59593-574-6},
  location	= {Singapore},
  pages		= {312--320},
  acmid		= {1266999},
  publisher	= {ACM},
  address	= {New York, NY, USA},
}

@InProceedings{	  aciiccmez2007predicting,
  author	= {Ac{\i}i{\c{c}}mez, Onur and Ko{\c{c}}, {\c{C}}etin Kaya
		  and Seifert, Jean-Pierre},
  title		= {Predicting Secret Keys via Branch Prediction},
  booktitle	= {Proceedings of the 7th Cryptographers' Track at the RSA
		  Conference on Topics in Cryptology},
  series	= {CT-RSA'07},
  year		= {2006},
  isbn		= {3-540-69327-0, 978-3-540-69327-7},
  location	= {San Francisco, CA},
  pages		= {225--242},
  acmid		= {2174168},
  publisher	= {Springer},
  address	= {Berlin, Heidelberg},
}

@InProceedings{	  aciiccmez2010new,
  author	= {Acii\c{c}mez, Onur and Brumley, Billy Bob and Grabher,
		  Philipp},
  title		= {New Results on Instruction Cache Attacks},
  booktitle	= {Proceedings of the 12th International Conference on
		  Cryptographic Hardware and Embedded Systems},
  series	= {CHES'10},
  year		= {2010},
  isbn		= {3-642-15030-6, 978-3-642-15030-2},
  location	= {Santa Barbara, CA},
  pages		= {110--124},
  acmid		= {1881522},
  publisher	= {Springer},
  address	= {Berlin, Heidelberg}
}

@InProceedings{	  aciicmez2007cheap,
  title		= {{Cheap hardware parallelism implies cheap security}},
  author	= {Aciicmez, Onur and Seifert, Jean-Pierre},
  booktitle	= {Fault Diagnosis and Tolerance in Cryptography, 2007. FDTC
		  2007. Workshop on},
  year		= {2007},
  organization	= {IEEE}
}

@Misc{		  AFL,
  key		= {{AFL}},
  title		= {{American Fuzzy Lop}},
  howpublished	= {\url{http://lcamtuf.coredump.cx/afl/}},
  note		= {Accessed: 2018-02-27}
}

@Misc{		  agneroptimize,
  title		= {{The microarchitecture of {Intel}, {AMD} and {VIA} {CPUs}:
		  An optimization guide for assembly programmers and compiler
		  makers}},
  author	= {agner},
  url		= {http://www.agner.org/optimize/microarchitecture.pdf}
}

@InProceedings{	  al2013lucky,
  author	= {N. J. Al Fardan and K. G. Paterson},
  booktitle	= {2013 IEEE Symposium on Security and Privacy},
  title		= {Lucky Thirteen: Breaking the {TLS} and {DTLS} Record
		  Protocols},
  year		= {2013},
  volume	= {},
  number	= {},
  pages		= {526-540},
  keywords	= {Internet;computer network security;cryptographic
		  protocols;data integrity;mobile computing;DTLS record
		  protocols;Internet;OpenSSL implementations;cryptographic
		  design;data confidentiality;data integrity;de facto secure
		  protocol;decryption;mobile applications;plaintext recovery
		  attacks;timing analysis;transport layer security
		  protocol;Ciphers;Encryption;Media Access
		  Protocol;Timing;CBC-mode encryption;DTLS;TLS;plaintext
		  recovery;timing attack},
  issn		= {1081-6011},
  month		= {May},
  organization	= {IEEE}
}

@Misc{		  alibaba2019fpgacloud,
  title		= {{FPGA-based compute-optimized instance families}},
  author	= {{Alibaba Cloud}},
  year		= {2019},
  howpublished	= {\url{https://www.alibabacloud.com/help/doc-detail/108504.html}},
  note		= {Access: 2019-10-15}
}

@InProceedings{	  allan2016amplifying,
  title		= {{Amplifying Side Channels Through Performance
		  Degradation}},
  author	= {Allan, Thomas and Brumley, Billy Bob and Falkner, Katrina
		  and van de Pol, Joop and Yarom, Yuval},
  booktitle	= {Annual Computer Security Applications Conference (ACSAC)},
  year		= {2016}
}

@Article{	  almeida2013formal,
  title		= "Formal verification of side-channel countermeasures using
		  self-composition",
  journal	= "Science of Computer Programming",
  volume	= "78",
  number	= "7",
  pages		= "796 - 812",
  year		= "2013",
  issn		= "0167-6423",
  author	= "J. Bacelar Almeida and Manuel Barbosa and Jorge S. Pinto
		  and Bárbara Vieira",
  keywords	= "Cryptographic algorithms, Program verification, Program
		  equivalence, Self-composition, Side-channel
		  countermeasures"
}

@InProceedings{	  almeida2016verifying,
  author	= {Jose Bacelar Almeida and Manuel Barbosa and Gilles Barthe
		  and Fran{\c c}ois Dupressoir and Michael Emmi},
  title		= {Verifying Constant-Time Implementations},
  booktitle	= {25th {USENIX} Security Symposium ({USENIX} Security 16)},
  year		= {2016},
  isbn		= {978-1-931971-32-4},
  address	= {Austin, TX},
  pages		= {53--70},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@Misc{		  AlphaGo,
  title		= {{AlphaGo}},
  howpublished	= {\url{https://deepmind.com/research/alphago/}},
  note		= {Accessed: 2017-10-27}
}

@Misc{		  amazon2019ec2f1,
  title		= {{Amazon} {EC2 F1} Instances},
  author	= {{Amazon Web Services}},
  year		= {2017},
  howpublished	= {\url{https://aws.amazon.com/ec2/instance-types/f1/}},
  note		= {Access: 2019-10-12}
}

@InProceedings{	  anati2013innovative,
  title		= {Innovative technology for CPU based attestation and
		  sealing},
  author	= {Anati, Ittai and Gueron, Shay and Johnson, Simon and
		  Scarlata, Vincent},
  booktitle	= {Proceedings of the 2nd international workshop on hardware
		  and architectural support for security and privacy},
  volume	= {13},
  year		= {2013},
  organization	= {ACM New York, NY, USA}
}

@InProceedings{	  andriesse2016depth,
  author	= {Dennis Andriesse and Xi Chen and Victor van der Veen and
		  Asia Slowinska and Herbert Bos},
  title		= {An In-Depth Analysis of Disassembly on Full-Scale x86/x64
		  Binaries},
  booktitle	= {25th {USENIX} Security Symposium ({USENIX} Security 16)},
  year		= {2016},
  isbn		= {978-1-931971-32-4},
  address	= {Austin, TX},
  pages		= {583--600},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@inproceedings {hayes2016k-fingerprinting,
  author    = {Jamie Hayes and
               George Danezis},
  title     = {k-fingerprinting: {A} Robust Scalable Website Fingerprinting Technique},
  booktitle = {{USENIX} Security Symposium},
  pages     = {1187--1203},
  publisher = {{USENIX} Association},
  year      = {2016}
}


@InProceedings{	  andrysco2015subnormal,
  author    = {Marc Andrysco and
               David Kohlbrenner and
               Keaton Mowery and
               Ranjit Jhala and
               Sorin Lerner and
               Hovav Shacham},
  title     = {On Subnormal Floating Point and Abnormal Timing},
  booktitle = {2015 {IEEE} Symposium on Security and Privacy, {SP} 2015, San Jose,
               CA, USA, May 17-21, 2015},
  pages     = {623--639},
  publisher = {{IEEE} Computer Society},
  year      = {2015},
  url       = {https://doi.org/10.1109/SP.2015.44},
  doi       = {10.1109/SP.2015.44},
}

@InProceedings{	  archambeau2006template,
  title		= {Template attacks in principal subspaces},
  author	= {Archambeau, C{\'e}dric and Peeters, Eric and Standaert,
		  Fran{\c{c}}ois-Xavier and Quisquater, Jean-Jacques},
  booktitle	= {CHES},
  volume	= {4249},
  pages		= {1--14},
  year		= {2006},
  organization	= {Springer}
}

@InBook{	  armCortexM3,
  key		= {{ARM}},
  title		= {{Cortex-M3 Technical Reference Manual}},
  howpublished	= {\url{http://infocenter.arm.com/help/topic/com.arm.doc.ddi0337e/DDI0337E_cortex_m3_r1p1_trm.pdf}},
  note		= {Accessed: 2018-02-27},
  author	= {ARM},
  chapter	= {18.4}
}

@Misc{		  ARMctInst,
  title		= {{Introducing 2017’s extensions to the Arm
		  Architecture}},
  author	= {Matthew Gretton-Dann},
  howpublished	= {\url{https://community.arm.com/processors/b/blog/posts/introducing-2017s-extensions-to-the-arm-architecture}},
  note		= {Accessed: 2017-11-8}
}

@InProceedings{	  aumuller2002fault,
  author	= {Aum{\"u}ller, Christian and Bier, Peter and Fischer,
		  Wieland and Hofreiter, Peter and Seifert, Jean-Pierre},
  editor	= {Kaliski, Burton S. and Ko{\c{c}}, {\c{C}}etin K. and Paar,
		  Christof},
  title		= {Fault Attacks on {RSA} with {CRT}: Concrete Results and
		  Practical Countermeasures},
  booktitle	= {Cryptographic Hardware and Embedded Systems - CHES 2002},
  year		= {2003},
  publisher	= {Springer Berlin Heidelberg},
  address	= {Berlin, Heidelberg},
  pages		= {260--275},
  isbn		= {978-3-540-36400-9}
}

@Article{	  aweke2016anvil,
  title		= {{ANVIL}: Software-based protection against next-generation
		  rowhammer attacks},
  author	= {Aweke, Zelalem Birhanu and Yitbarek, Salessawi Ferede and
		  Qiao, Rui and Das, Reetuparna and Hicks, Matthew and Oren,
		  Yossi and Austin, Todd},
  journal	= {ACM SIGPLAN Notices},
  volume	= {51},
  number	= {4},
  pages		= {743--755},
  year		= {2016},
  publisher	= {ACM}
}

@InProceedings{	  aweke2017ozone,
  author	= {Zelalem Birhanu Aweke and Todd M. Austin},
  title		= {{\O}zone: Efficient execution with zero timing leakage for
		  modern microarchitectures},
  booktitle	= {2018 Design, Automation {\&} Test in Europe Conference
		  {\&} Exhibition, {DATE} 2018, Dresden, Germany, March
		  19-23, 2018},
  pages		= {1123--1128},
  year		= {2018},
  timestamp	= {Tue, 24 Apr 2018 20:37:29 +0200},
  publisher	= {},
  address	= {}
}

@Misc{		  AWScloudwatch,
  key		= {{AWS Cloudwatch}},
  title		= {{AWS Cloudwatch}},
  howpublished	= "\url{https://aws.amazon.com/cloudwatch/}",
  year		= {20017},
  note		= "[Online; Accessed 20-February-2018]"
}

@InProceedings{	  BahadorEtAl2014,
  author	= {M. B. Bahador and M. Abadi and A. Tajoddin},
  title		= {{HPCMalHunter}: Behavioral malware detection using
		  hardware performance counters and singular value
		  decomposition},
  booktitle	= {2014 4th International Conference on Computer and
		  Knowledge Engineering (ICCKE)},
  year		= {2014},
  pages		= {703-708},
  month		= {October}
}

@Article{	  balakrishnan2010wysinwyx,
  title		= {{WYSINWYX}: What you see is not what you {eXecute}},
  author	= {Balakrishnan, Gogul and Reps, Thomas},
  journal	= {ACM Transactions on Programming Languages and Systems
		  (TOPLAS)},
  volume	= {32},
  number	= {6},
  pages		= {23},
  year		= {2010},
  publisher	= {ACM}
}

@InProceedings{	  balasch2015dpa,
  title		= {{DPA, bitslicing and masking at 1 GHz}},
  author	= {Balasch, Josep and Gierlichs, Benedikt and Reparaz, Oscar
		  and Verbauwhede, Ingrid},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {599--619},
  year		= {2015},
  organization	= {Springer}
}

@Article{	  bar2006sorcerer,
  title		= {The sorcerer's apprentice guide to fault attacks},
  author	= {Bar-El, Hagai and Choukri, Hamid and Naccache, David and
		  Tunstall, Michael and Whelan, Claire},
  journal	= {Proceedings of the IEEE},
  volume	= {94},
  number	= {2},
  pages		= {370--382},
  year		= {2006},
  publisher	= {IEEE}
}

@InProceedings{	  barthe2014system,
  author    = {Gilles Barthe and
               Gustavo Betarte and
               Juan Diego Campo and
               Carlos Daniel Luna and
               David Pichardie},
  editor    = {Gail{-}Joon Ahn and
               Moti Yung and
               Ninghui Li},
  title     = {System-level Non-interference for Constant-time Cryptography},
  booktitle = {Proceedings of the 2014 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Scottsdale, AZ, USA, November 3-7, 2014},
  pages     = {1267--1279},
  publisher = {{ACM}},
  year      = {2014},
  url       = {https://doi.org/10.1145/2660267.2660283},
  doi       = {10.1145/2660267.2660283},
}

@Article{	  batina2011mutual,
  title		= {Mutual information analysis: A comprehensive study},
  author	= {Batina, Lejla and Gierlichs, Benedikt and Prouff, Emmanuel
		  and Rivain, Matthieu and Standaert, Fran{\c{c}}ois-Xavier
		  and Veyrat-Charvillon, Nicolas},
  journal	= {Journal of Cryptology},
  volume	= {24},
  number	= {2},
  pages		= {269--291},
  year		= {2011},
  publisher	= {Springer}
}

@InProceedings{	  bauer2013horizontal,
  title		= {Horizontal and Vertical Side-Channel Attacks against
		  Secure {RSA} Implementations.},
  author	= {Bauer, Aur{\'e}lie and Jaulmes, Eliane and Prouff,
		  Emmanuel and Wild, Justine},
  booktitle	= {CT-RSA},
  pages		= {1--17},
  year		= {2013},
  organization	= {Springer}
}

@Article{	  bayrak2015automatic,
  title		= {Automatic application of power analysis countermeasures},
  author	= {Bayrak, Ali Galip and Regazzoni, Francesco and Novo, David
		  and Brisk, Philip and Standaert, Fran{\c{c}}ois-Xavier and
		  Ienne, Paolo},
  journal	= {IEEE Transactions on Computers},
  volume	= {64},
  number	= {2},
  pages		= {329--341},
  year		= {2015},
  publisher	= {IEEE}
}

@InProceedings{	  bekrar2011finding,
  title		= {Finding software vulnerabilities by smart fuzzing},
  author	= {Bekrar, Sofia and Bekrar, Chaouki and Groz, Roland and
		  Mounier, Laurent},
  booktitle	= {Software Testing, Verification and Validation (ICST), 2011
		  IEEE Fourth International Conference on},
  pages		= {427--430},
  year		= {2011},
  organization	= {IEEE}
}

@Article{	  beltramelli2015deep,
  title		= {Deep-spying: Spying using smartwatch and deep learning},
  author	= {Beltramelli, Tony and Risi, Sebastian},
  journal	= {arXiv preprint arXiv:1512.05616},
  year		= {2015}
}

@InProceedings{	  benger2014ooh,
  author	= "Benger, Naomi and van de Pol, Joop and Smart, Nigel P. and
		  Yarom, Yuval",
  editor	= "Batina, Lejla and Robshaw, Matthew",
  title		= "{``Ooh Aah... Just a Little Bit'': A Small Amount of Side
		  Channel Can Go a Long Way}",
  booktitle	= "Cryptographic Hardware and Embedded Systems -- CHES 2014",
  year		= "2014",
  publisher	= "Springer Berlin Heidelberg",
  address	= "Berlin, Heidelberg",
  pages		= "75--92",
  abstract	= "We apply the Flush+Reload side-channel attack based on
		  cache hits/misses to extract a small amount of data from
		  OpenSSL ECDSA signature requests. We then apply a
		  ``standard'' lattice technique to extract the private key,
		  but unlike previous attacks we are able to make use of the
		  side-channel information from almost all of the observed
		  executions. This means we obtain private key recovery by
		  observing a relatively small number of executions, and by
		  expending a relatively small amount of post-processing via
		  lattice reduction. We demonstrate our analysis via
		  experiments using the curve secp256k1 used in the Bitcoin
		  protocol. In particular we show that with as little as 200
		  signatures we are able to achieve a reasonable level of
		  success in recovering the secret key for a 256-bit curve.
		  This is significantly better than prior methods of applying
		  lattice reduction techniques to similar side channel
		  information.",
  isbn		= "978-3-662-44709-3"
}

@inproceedings{morgan2016bypassing,
  author    = {Beno{\^{\i}}t Morgan and
               Eric Alata and
               Vincent Nicomette and
               Mohamed Ka{\^{a}}niche},
  title     = {Bypassing {IOMMU} Protection against {I/O} Attacks},
  booktitle = {{LADC}},
  pages     = {145--150},
  publisher = {{IEEE} Computer Society},
  year      = {2016}
}

@article{morgan2018iommuprotection,
  author    = {Beno{\^{\i}}t Morgan and
               Eric Alata and
               Vincent Nicomette and
               Mohamed Ka{\^{a}}niche},
  title     = {{IOMMU} protection against {I/O} attacks: a vulnerability and a proof
               of concept},
  journal   = {J. Braz. Comput. Soc.},
  volume    = {24},
  number    = {1},
  pages     = {2:1--2:11},
  year      = {2018}
}

@Misc{		  bernstein2005cache,
  title		= {Cache-timing attacks on {AES}},
  author	= {Bernstein, Daniel J},
  year		= {2005},
  publisher	= {Technical report}
}

@InProceedings{	  bhattacharya2016curious,
  author	= {Bhattacharya, Sarani and Mukhopadhyay, Debdeep},
  editor	= {Gierlichs, Benedikt and Poschmann, Axel Y.},
  title		= {{Curious Case of Rowhammer: Flipping Secret Exponent Bits
		  Using Timing Analysis}},
  booktitle	= {Cryptographic Hardware and Embedded Systems -- CHES 2016},
  year		= {2016},
  publisher	= {Springer Berlin Heidelberg},
  address	= {Berlin, Heidelberg},
  pages		= {602--624},
  isbn		= {978-3-662-53140-2}
}

@InCollection{	  bhattacharya2018advanced,
  author	= {Bhattacharya, Sarani and Mukhopadhyay, Debdeep},
  editor	= {Patranabis, Sikhar and Mukhopadhyay, Debdeep},
  title		= {{Advanced Fault Attacks in Software: Exploiting the
		  Rowhammer Bug}},
  booktitle	= {Fault Tolerant Architectures for Cryptography and Hardware
		  Security},
  year		= {2018},
  publisher	= {Springer Singapore},
  address	= {Singapore},
  pages		= {111--135},
  isbn		= {978-981-10-1387-4},
  doi		= {10.1007/978-981-10-1387-4_6},
  url		= {https://doi.org/10.1007/978-981-10-1387-4_6}
}

@InProceedings{	  blazy2017verifying,
  title		= {Verifying constant-time implementations by abstract
		  interpretation},
  author	= {Blazy, Sandrine and Pichardie, David and Trieu, Alix},
  booktitle	= {European Symposium on Research in Computer Security},
  pages		= {260--277},
  year		= {2017},
  organization	= {Springer},
  publisher	= "Springer"
}

@InProceedings{	  bleichenbacher1998chosen,
  author	= {Bleichenbacher, Daniel},
  title		= {Chosen Ciphertext Attacks Against Protocols Based on the
		  {RSA} Encryption Standard PKCS \#1},
  booktitle	= {Proceedings of the 18th Annual International Cryptology
		  Conference on Advances in Cryptology},
  series	= {CRYPTO '98},
  year		= {1998},
  isbn		= {3-540-64892-5},
  pages		= {1--12},
  acmid		= {706320},
  publisher	= {Springer},
  address	= {London, UK, UK}
}

@InProceedings{	  bogdanov2008multiple,
  title		= {Multiple-differential side-channel collision attacks on
		  {AES}},
  author	= {Bogdanov, Andrey},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {30--44},
  year		= {2008},
  organization	= {Springer},
  publisher	= "Springer",
  address	= "Berlin, Heidelberg"
}

@InProceedings{	  bogdanov2010differential,
  title		= {Differential Cache-Collision Timing Attacks on {AES} with
		  Applications to Embedded {CPUs}.},
  author	= {Bogdanov, Andrey and Eisenbarth, Thomas and Paar, Christof
		  and Wienecke, Malte},
  booktitle	= {CT-RSA},
  volume	= {10},
  pages		= {235--251},
  year		= {2010},
  organization	= {Springer},
  publisher	= "Springer",
  address	= "Berlin, Heidelberg"
}

@InProceedings{	  bond2017vale,
  author	= {Barry Bond and Chris Hawblitzel and Manos Kapritsos and K.
		  Rustan M. Leino and Jacob R. Lorch and Bryan Parno and
		  Ashay Rane and Srinath Setty and Laure Thompson},
  title		= {Vale: Verifying High-Performance Cryptographic Assembly Code},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {917--934},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@InProceedings{	  boneh1997importance,
  author	= {Boneh, Dan and DeMillo, Richard A. and Lipton, Richard
		  J.},
  editor	= {Fumy, Walter},
  title		= {{On the Importance of Checking Cryptographic Protocols for
		  Faults}},
  booktitle	= {Advances in Cryptology --- EUROCRYPT '97},
  year		= {1997},
  publisher	= {Springer Berlin Heidelberg},
  address	= {Berlin, Heidelberg},
  pages		= {37--51},
  isbn		= {978-3-540-69053-5}
}

@InProceedings{	  bonneau2006cache,
  title		= {Cache-collision timing attacks against {AES}},
  author	= {Bonneau, Joseph and Mironov, Ilya},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  year		= {2006},
  organization	= {Springer}
}

@InProceedings{	  bosman2016dedup,
  author    = {Erik Bosman and
               Kaveh Razavi and
               Herbert Bos and
               Cristiano Giuffrida},
  title     = {Dedup Est Machina: Memory Deduplication as an Advanced Exploitation
               Vector},
  booktitle = {{IEEE} Symposium on Security and Privacy, {SP} 2016, San Jose, CA,
               USA, May 22-26, 2016},
  pages     = {987--1004},
  publisher = {{IEEE} Computer Society},
  year      = {2016},
  url       = {https://doi.org/10.1109/SP.2016.63},
  doi       = {10.1109/SP.2016.63},
}

@InProceedings{	  brasser2017can,
  author	= {Ferdinand Brasser and Lucas Davi and David Gens and
		  Christopher Liebchen and Ahmad-Reza Sadeghi},
  title		= {{CAn{\textquoteright}t Touch This}: Software-only
		  Mitigation against Rowhammer Attacks targeting Kernel
		  Memory},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {117--130},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@InProceedings{	  brasser2017software,
  author	= {Ferdinand Brasser and Urs M{\"u}ller and Alexandra
		  Dmitrienko and Kari Kostiainen and Srdjan Capkun and
		  Ahmad-Reza Sadeghi},
  title		= {Software Grand Exposure: {SGX} Cache Attacks Are
		  Practical},
  booktitle	= {11th {USENIX} Workshop on Offensive Technologies ({WOOT}
		  17)},
  year		= {2017},
  address	= {Vancouver, BC},
  publisher	= {{USENIX} Association}
}

@InProceedings{	  brickell2006mitigating,
  title		= {Mitigating cache/timing based side-channels in {AES} and
		  {RSA} software implementations},
  author	= {Brickell, Ernie and Graunke, Gary and Seifert,
		  Jean-Pierre},
  booktitle	= {RSA Conference 2006 session DEV-203},
  year		= {2006},
  publisher	= {RSA}
}

@Article{	  brickell2006software,
  title		= {Software mitigations to hedge {AES} against cache-based
		  software side channel vulnerabilities.},
  author	= {Brickell, Ernie and Graunke, Gary and Neve, Michael and
		  Seifert, Jean-Pierre},
  journal	= {IACR Cryptology ePrint Archive},
  year		= {2006}
}

@InProceedings{	  brier2004correlation,
  title		= {Correlation power analysis with a leakage model},
  author	= {Brier, Eric and Clavier, Christophe and Olivier, Francis},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {16--29},
  year		= {2004},
  organization	= {Springer}
}

@InProceedings{	  briongos2018cacheshield,
  author	= {Briongos, Samira and Irazoqui, Gorka and Malag\'{o}n,
		  Pedro and Eisenbarth, Thomas},
  title		= {{CacheShield: Detecting Cache Attacks through
		  Self-Observation}},
  year		= {2018},
  isbn		= {9781450356329},
  publisher	= {Association for Computing Machinery},
  address	= {New York, NY, USA},
  url		= {https://doi.org/10.1145/3176258.3176320},
  doi		= {10.1145/3176258.3176320},
  booktitle	= {Proceedings of the Eighth ACM Conference on Data and
		  Application Security and Privacy},
  pages		= {224-235},
  numpages	= {12},
  keywords	= {change point detection, cache attacks, hardware
		  performance counters},
  location	= {Tempe, AZ, USA},
  series	= {CODASPY ’18}
}

@InProceedings{	  brumley2005remote,
  author	= {Brumley, David and Boneh, Dan},
  title		= {Remote Timing Attacks Are Practical},
  booktitle	= {12th {USENIX} Security Symposium ({USENIX} Security 03)},
  year		= {2003},
  address	= {Washington, DC},
  pages		= {1--14},
  publisher	= {USENIX Association},
  month     = {Aug}
}

@InProceedings{	  brumley2009cache,
  author	= {Brumley, Billy Bob and Hakala, Risto M.},
  editor	= {Matsui, Mitsuru},
  title		= {{Cache-Timing Template Attacks}},
  booktitle	= {Advances in Cryptology -- ASIACRYPT 2009},
  year		= {2009},
  publisher	= {Springer Berlin Heidelberg},
  address	= {Berlin, Heidelberg},
  pages		= {667--684},
  isbn		= {978-3-642-10366-7}
}

@Article{	  buczak16attackDetection,
  author	= {A. L. Buczak and E. Guven},
  journal	= {IEEE Communications Surveys Tutorials},
  title		= {A Survey of Data Mining and Machine Learning Methods for
		  Cyber Security Intrusion Detection},
  year		= {2016},
  volume	= {18},
  number	= {2},
  pages		= {1153-1176},
  keywords	= {computer network security;data mining;learning (artificial
		  intelligence);DM methods;ML-DM algorithms;ML-DM
		  method;cyber analytics;cyber data sets;cyber security
		  intrusion detection;data mining;machine learning
		  methods;Computer security;Data mining;Data models;IP
		  networks;Measurement;Ports (Computers);Protocols;Cyber
		  Analytics;Cyber analytics;Data Mining;Machine Learning;data
		  mining;machine learning},
  issn		= {1553-877X},
  month		= {Secondquarter}
}

@InProceedings{	  cagli2017convolutional,
  title		= {Convolutional Neural Networks with Data Augmentation
		  Against Jitter-Based Countermeasures},
  author	= {Cagli, Eleonora and Dumas, C{\'e}cile and Prouff,
		  Emmanuel},
  booktitle	= {Conference on Cryptographic Hardware and Embedded
		  Systems},
  pages		= {45--68},
  year		= {2017},
  organization	= {Springer}
}

@Article{	  canella2018systematic,
  title		= {A Systematic Evaluation of Transient Execution Attacks and
		  Defenses},
  author	= {Canella, Claudio and Van Bulck, Jo and Schwarz, Michael
		  and Lipp, Moritz and von Berg, Benjamin and Ortner, Philipp
		  and Piessens, Frank and Evtyushkin, Dmitry and Gruss,
		  Daniel},
  journal	= {arXiv preprint arXiv:1811.05441},
  year		= {2018}
}

@InProceedings{	  carlini2017adversarial,
  title		= {Adversarial examples are not easily detected: Bypassing
		  ten detection methods},
  author	= {Carlini, Nicholas and Wagner, David},
  booktitle	= {Proceedings of the 10th ACM Workshop on Artificial
		  Intelligence and Security},
  pages		= {3--14},
  year		= {2017},
  organization	= {ACM}
}

@Article{	  carluccio2005electromagnetic,
  title		= {{Electromagnetic Side Channel Analysis for Embedded Crypto
		  Devices}},
  author	= {Carluccio, Dario},
  journal	= {Master's thesis, Ruhr Universit{\"a}t Bochum},
  year		= {2005}
}

@InProceedings{	  carre2018openssl,
  author	= {Carr\'{e}, S{\'{e}}bastien and Desjardins, Matthieu and
		  Facon, Adrien and Guilley, Sylvain},
  booktitle	= {2018 21st Euromicro Conference on Digital System Design
		  (DSD)},
  title		= {{OpenSSL {Bellcore's} Protection Helps Fault Attack}},
  year		= {2018},
  volume	= {},
  number	= {},
  pages		= {500-507},
  doi		= {10.1109/DSD.2018.00089},
  issn		= {},
  month		= {August}
}

@InProceedings{	  cauligi2017fact,
  author	= {Sunjay Cauligi and Gary Soeller and Fraser Brown and Brian
		  Johannesmeyer and Yunlu Huang and Ranjit Jhala and Deian
		  Stefan},
  title		= {FaCT: {A} Flexible, Constant-Time Programming Language},
  booktitle	= {{IEEE} Cybersecurity Development, SecDev 2017, Cambridge,
		  MA, USA, September 24-26, 2017},
  pages		= {69--76},
  year		= {2017},
  timestamp	= {Fri, 17 Nov 2017 10:32:34 +0100}
}

@Article{	  chandola2009anomaly,
  title		= {Anomaly detection: A survey},
  author	= {Chandola, Varun and Banerjee, Arindam and Kumar, Vipin},
  journal	= {ACM computing surveys (CSUR)},
  volume	= {41},
  number	= {3},
  pages		= {15},
  year		= {2009},
  publisher	= {ACM}
}

@InProceedings{	  chari2002template,
  title		= {Template attacks},
  author	= {Chari, Suresh and Rao, Josyula R and Rohatgi, Pankaj},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {13--28},
  year		= {2002},
  organization	= {Springer}
}

@InProceedings{	  chattopadhyay2017quantifying,
  author	= {Chattopadhyay, Sudipta and Beck, Moritz and Rezine, Ahmed
		  and Zeller, Andreas},
  title		= {Quantifying the Information Leak in Cache Attacks via
		  Symbolic Execution},
  booktitle	= {Proceedings of the 15th ACM-IEEE International Conference
		  on Formal Methods and Models for System Design},
  series	= {MEMOCODE '17},
  year		= {2017},
  isbn		= {978-1-4503-5093-8},
  location	= {Vienna, Austria},
  pages		= {25--35},
  numpages	= {11},
  acmid		= {3127044},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {cache, security, side channel, symbolic execution}
}

@Article{	  chen2016horizontal,
  title		= {Horizontal and vertical side channel analysis of a
		  {McEliece} cryptosystem},
  author	= {Chen, Cong and Eisenbarth, Thomas and von Maurich, Ingo
		  and Steinwandt, Rainer},
  journal	= {IEEE Transactions on Information Forensics and Security},
  volume	= {11},
  number	= {6},
  pages		= {1093--1105},
  year		= {2016},
  publisher	= {IEEE}
}

@InProceedings{	  chen2017detecting,
  author    = {Sanchuan Chen and
               Xiaokuan Zhang and
               Michael K. Reiter and
               Yinqian Zhang},
  editor    = {Ramesh Karri and
               Ozgur Sinanoglu and
               Ahmad{-}Reza Sadeghi and
               Xun Yi},
  title     = {Detecting Privileged Side-Channel Attacks in Shielded Execution with
               D{\'{e}}j{\`{a}} Vu},
  booktitle = {Proceedings of the 2017 {ACM} on Asia Conference on Computer and Communications
               Security, AsiaCCS 2017, Abu Dhabi, United Arab Emirates, April 2-6,
               2017},
  pages     = {7--18},
  publisher = {{ACM}},
  year      = {2017},
  url       = {https://doi.org/10.1145/3052973.3053007},
  doi       = {10.1145/3052973.3053007},
}

@InProceedings{	  chenracing,
  title		= {Racing in Hyperspace: Closing Hyper-Threading Side
		  Channels on SGX with Contrived Data Races},
  author	= {Chen, Guoxing and Wang, Wenhao and Chen, Tianyu and Chen,
		  Sanchuan and Zhang, Yinqian and Wang, XiaoFeng and Lai,
		  Ten-Hwang and Lin, Dongdai},
  booktitle	= {Racing in Hyperspace: Closing Hyper-Threading Side
		  Channels on SGX with Contrived Data Races},
  pages		= {0},
  organization	= {IEEE},
  publisher	= {IEEE Computer Society},
  address	= {Washington, DC, USA},
  year		= {2018}
}

@Article{	  chiappetta2016real,
  title		= {Real time detection of cache-based side-channel attacks
		  using hardware performance counters},
  author	= {Chiappetta, Marco and Savas, Erkay and Yilmaz, Cemal},
  journal	= {Applied Soft Computing},
  volume	= {49},
  pages		= {1162 - 1174},
  year		= {2016},
  issn		= {1568-4946},
  doi		= {https://doi.org/10.1016/j.asoc.2016.09.014},
  url		= {http://www.sciencedirect.com/science/article/pii/S1568494616304732}
}

@Article{	  ChiappettaEtAl2016,
  author	= {Marco Chiappetta and Erkay Savas and Cemal Yilmaz},
  title		= {Real time detection of cache-based side-channel attacks
		  using hardware performance counters},
  journal	= {Applied Soft Computing},
  year		= {2016},
  volume	= {49},
  pages		= {1162 - 1174},
  issn		= {1568-4946},
  publisher	= {Elsevier}
}

@InProceedings{	  ciregan2012multi,
  title		= {Multi-column deep neural networks for image
		  classification},
  author	= {Ciregan, Dan and Meier, Ueli and Schmidhuber, J{\"u}rgen},
  booktitle	= {Computer Vision and Pattern Recognition (CVPR), 2012 IEEE
		  Conference on},
  pages		= {3642--3649},
  year		= {2012},
  organization	= {IEEE}
}

@InProceedings{	  CLKSCREW,
  author	= {Adrian Tang and Simha Sethumadhavan and Salvatore Stolfo},
  title		= {{CLKSCREW}: Exposing the Perils of Security-Oblivious
		  Energy Management},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {1057--1074},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@Misc{		  CNGnamedcurves,
  key		= {{CNGNamedEllipticCurves}},
  title		= {{CNG Named Elliptic Curves}},
  howpublished	= {\url{https://bit.ly/2JCRuH5}},
  note		= {Accessed: 2018-11-23},
  author	= {Microsoft}
}

@InProceedings{	  cojocar2019exploiting,
  author    = {Lucian Cojocar and
               Kaveh Razavi and
               Cristiano Giuffrida and
               Herbert Bos},
  title     = {Exploiting Correcting Codes: On the Effectiveness of {ECC} Memory
               Against Rowhammer Attacks},
  booktitle = {2019 {IEEE} Symposium on Security and Privacy, {SP} 2019, San Francisco,
               CA, USA, May 19-23, 2019},
  pages     = {55--71},
  publisher = {{IEEE}},
  year      = {2019},
  url       = {https://doi.org/10.1109/SP.2019.00089},
  doi       = {10.1109/SP.2019.00089},
}

@Article{	  corbet2016defending,
  title		= {Defending against Rowhammer in the kernel. Oct. 2016},
  author	= {Corbet, Jonathan},
  journal	= {URl: https://lwn. net/Articles/704920},
  pages		= {49},
  year		= {2016}
}

@InProceedings{	  coron2000statistics,
  author	= "Coron, Jean-S{\'e}basticn and Kocher, Paul and Naccache,
		  David",
  title		= "Statistics and Secret Leakage",
  booktitle	= "Financial Cryptography",
  year		= "2001",
  publisher	= "Springer",
  address	= "Berlin, Heidelberg",
  pages		= "157--173",
  abstract	= "In addition to its usual complexity assumptions,
		  cryptography silently assumes that information can be
		  physically protected in a single location. As one can
		  easily imagine, real-life devices are not ideal and
		  information may leak through different physical channels.",
  isbn		= "978-3-540-45472-4"
}

@InProceedings{	  costan2016sanctum,
  author	= {Victor Costan and Ilia Lebedev and Srinivas Devadas},
  title		= {Sanctum: Minimal Hardware Extensions for Strong Software
		  Isolation},
  booktitle	= {25th {USENIX} Security Symposium ({USENIX} Security 16)},
  year		= {2016},
  isbn		= {978-1-931971-32-4},
  address	= {Austin, TX},
  pages		= {857--874},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@Misc{		  cpuz,
  title		= {{CPU-Z} System Information Software},
  author	= {{CPUID}},
  note		= {\url{https://www.cpuid.com/softwares/cpu-z.html}},
  year		= {2018}
}

@Misc{		  cryptoeprint:2018:119,
  author	= {Daniel Genkin and Lev Pachmanov and Eran Tromer and Yuval
		  Yarom},
  title		= {Drive-by Key-Extraction Cache Attacks from Portable Code},
  howpublished	= {Cryptology ePrint Archive, Report 2018/119},
  year		= {2018},
  note		= {\url{https://eprint.iacr.org/2018/119}}
}

@Article{	  dall2018cachequote,
  title		= {{CacheQuote}: Efficiently Recovering Long-term Secrets of
		  {SGX} {EPID} via Cache Attacks},
  author	= {Dall, Fergus and De Micheli, Gabrielle and Eisenbarth,
		  Thomas and Genkin, Daniel and Heninger, Nadia and Moghimi,
		  Ahmad and Yarom, Yuval},
  journal	= {IACR Transactions on Cryptographic Hardware and Embedded
		  Systems},
  volume	= {2018},
  number	= {2},
  pages		= {171--191},
  year		= {2018}
}

@Proceedings{	  DBLP:conf/ctrsa/2011,
  editor	= {Aggelos Kiayias},
  title		= {Topics in Cryptology - {CT-RSA} 2011 - The Cryptographers'
		  Track at the {RSA} Conference 2011, {San Francisco}, CA,
		  USA, February 14-18, 2011. Proceedings},
  series	= {Lecture Notes in Computer Science},
  volume	= {6558},
  publisher	= {Springer},
  year		= {2011},
  url		= {https://doi.org/10.1007/978-3-642-19074-2},
  doi		= {10.1007/978-3-642-19074-2},
  isbn		= {978-3-642-19073-5},
}

@Proceedings{	  DBLP:conf/dsd/2018,
  editor	= {Martin Novotn{\'{y}} and Nikos Konofaos and Amund
		  Skavhaug},
  title		= {21st Euromicro Conference on Digital System Design, {DSD}
		  2018, Prague, Czech Republic, August 29-31, 2018},
  publisher	= {{IEEE} Computer Society},
  year		= {2018},
  url		= {http://ieeexplore.ieee.org/xpl/mostRecentIssue.jsp?punumber=8490807},
  isbn		= {978-1-5386-7377-5},
}

@Proceedings{	  DBLP:conf/sp/2019,
  title		= {2019 {IEEE} Symposium on Security and Privacy, {SP} 2019,
		  San Francisco, CA, USA, May 19-23, 2019},
  publisher	= {{IEEE}},
  year		= {2019},
  url		= {http://ieeexplore.ieee.org/xpl/mostRecentIssue.jsp?punumber=8826229},
  isbn		= {978-1-5386-6660-9},
}

@Misc{		  deep_ai_2017,
  title		= {Google's AI Can Now Write AI Code Better Than Humans},
  howpublished	= {\url{http://gadgets.ndtv.com/science/news/google-automl-making-ai-smarter-1764553}},
  journal	= {NDTV Gadgets360.com},
  publisher	= {NDTV Gadgets360.com},
  author	= {Singh, Jagmeet},
  year		= {2017},
  month		= {October}
}

@Misc{		  deep_breast_cancer,
  title		= {Google AI Just Beat Human Pathologists at Detecting
		  Cancer},
  howpublished	= {\url{https://www.fool.com/investing/2017/04/04/google-ai-just-beat-human-pathologists-at-detectin.aspx}},
  journal	= {The Motley Fool},
  publisher	= {The Motley Fool},
  author	= {Vena, Danny},
  year		= {2017},
  month		= {April}
}

@Article{	  deep_breast_cancer_paper,
  title		= {Detecting cancer metastases on gigapixel pathology
		  images},
  author	= {Liu, Yun and Gadepalli, Krishna and Norouzi, Mohammad and
		  Dahl, George E and Kohlberger, Timo and Boyko, Aleksey and
		  Venugopalan, Subhashini and Timofeev, Aleksei and Nelson,
		  Philip Q and Corrado, Greg S and others},
  journal	= {arXiv preprint arXiv:1703.02442},
  year		= {2017}
}

@InProceedings{	  deep_catcha2,
  title		= {Captcha recognition with active deep learning},
  author	= {Stark, Fabian and Haz{\i}rbas, Caner and Triebel, Rudolph
		  and Cremers, Daniel},
  booktitle	= {GCPR Workshop on New Challenges in Neural Computation},
  year		= {2015}
}

@InProceedings{	  deep_catcha3,
  title		= {I am robot:(deep) learning to break semantic image
		  captchas},
  author	= {Sivakorn, Suphannee and Polakis, Iasonas and Keromytis,
		  Angelos D},
  booktitle	= {Security and Privacy (EuroS\&P), 2016 IEEE European
		  Symposium on},
  pages		= {388--403},
  year		= {2016},
  organization	= {IEEE}
}

@Misc{		  deep_diabetic_eye,
  title		= {Detecting diabetic eye disease with machine learning},
  howpublished	= {\url{https://blog.google/topics/machine-learning/detecting-diabetic-eye-disease-machine-learning/}},
  journal	= {Google},
  publisher	= {Google},
  author	= {Peng, Lily},
  year		= {2016},
  month		= {November}
}

@Article{	  deep_diabetic_eye_paper,
  title		= {Development and validation of a deep learning algorithm
		  for detection of diabetic retinopathy in retinal fundus
		  photographs},
  author	= {Gulshan, Varun and Peng, Lily and Coram, Marc and Stumpe,
		  Martin C and Wu, Derek and Narayanaswamy, Arunachalam and
		  Venugopalan, Subhashini and Widner, Kasumi and Madams, Tom
		  and Cuadros, Jorge and others},
  journal	= {Jama},
  volume	= {316},
  number	= {22},
  pages		= {2402--2410},
  year		= {2016},
  publisher	= {American Medical Association}
}

@Misc{		  deep_doom,
  title		= {News},
  howpublished	= {\url{https://www.cmu.edu/news/stories/archives/2016/september/AI-agent-survives-doom.html}},
  journal	= {Computer Out-Plays Humans in "Doom" - News - Carnegie
		  Mellon University},
  author	= {University, Carnegie Mellon}
}

@InProceedings{	  deep_doom_paper,
  title		= {Playing FPS Games with Deep Reinforcement Learning.},
  author	= {Lample, Guillaume and Chaplot, Devendra Singh},
  booktitle	= {AAAI},
  pages		= {2140--2146},
  year		= {2017}
}

@Misc{		  deep_dota,
  title		= {Musk's OpenAI reveals how it beat Dota 2 video game world
		  champion},
  howpublished	= {\url{https://www.teslarati.com/openai-self-play-dota-2-musk/}},
  journal	= {TESLARATI.com},
  author	= {Dolzer, Mike},
  year		= {2017},
  month		= {August}
}

@Misc{		  deep_dota2,
  title		= {The top 'Dota 2' gamers in the world were beaten by an
		  artificial intelligence from Elon Musk's OpenAI},
  howpublished	= {\url{https://mic.com/articles/183683/open-ai-dota-2-elon-musk-founded-companys-artificial-intelligence-beats-pro-player#.7oCxeuIsY}},
  journal	= {Mic},
  publisher	= {Mic Network Inc.},
  author	= {JasonFaulkner},
  year		= {2017},
  month		= {August}
}

@Misc{		  deep_driving,
  title		= {{Study Says Self-Driving Cars Are Safer Than Human-Driven
		  Vehicles: Should You Believe It?}},
  howpublished	= {\url{http://bit.ly/1mTiDWk}},
  note		= {Tech Times},
  year		= {2016},
  month		= {January}
}

@Misc{		  deep_feats,
  title		= {30 amazing applications of deep learning},
  howpublished	= {\url{http://www.yaronhadad.com/deep-learning-most-amazing-applications/}},
  journal	= {Yaron Hadad},
  author	= {yaron / March 16, 2017 / Comments Off on 30 amazing
		  applications of deep learning / AI, Mathematics,
		  Philosophia Naturalis, Writings},
  year		= {2017},
  month		= {August}
}

@Misc{		  deep_go0,
  title		= {The Mystery of Go, the Ancient Game That Computers Still
		  Can't Win},
  howpublished	= {\url{https://www.wired.com/2014/05/the-world-of-computer-go/}},
  journal	= {Wired},
  publisher	= {Conde Nast},
  author	= {Levinovitz, Alan},
  year		= {2017},
  month		= {June}
}

@Misc{		  deep_go1,
  title		= {{AlphaGo Beats Go Human Champ: Godfather Of Deep Learning
		  Tells Us Do Not Be Afraid Of AI}},
  howpublished	= {\url{http://bit.ly/2DcZBSF}},
  note		= {Tech Times},
  year		= {2016},
  month		= {March}
}

@Misc{		  deep_go2,
  title		= {In Major AI Breakthrough, Google System Secretly Beats Top
		  Player at the Ancient Game of Go},
  howpublished	= {\url{https://www.wired.com/2016/01/in-a-huge-breakthrough-googles-ai-beats-a-top-player-at-the-game-of-go/}},
  journal	= {Wired},
  publisher	= {Conde Nast},
  author	= {Metz, Cade},
  year		= {2017},
  month		= {June}
}

@Misc{		  deep_go3,
  title		= {Google’s AlphaGo AI beats the world’s best human Go
		  player},
  howpublished	= {\url{https://techcrunch.com/2017/05/23/googles-alphago-ai-beats-the-worlds-best-human-go-player/}},
  journal	= {TechCrunch},
  publisher	= {TechCrunch},
  author	= {Etherington, Darrell},
  year		= {2017},
  month		= {May}
}

@Misc{		  deep_go4,
  title		= {Google AI algorithm masters ancient game of Go},
  howpublished	= {\url{http://www.nature.com/news/google-ai-algorithm-masters-ancient-game-of-go-1.19234}},
  journal	= {Nature News},
  publisher	= {Nature Publishing Group}
}

@Misc{		  deep_google_brain_chief_healthcare,
  title		= {Google Brain chief: AI tops humans in computer vision, and
		  healthcare will never be the same},
  howpublished	= {\url{https://siliconangle.com/blog/2017/09/27/google-brain-chief-jeff-dean-ai-beats-humans-computer-vision-healthcare-will-never/}},
  journal	= {SiliconANGLE},
  year		= {2017},
  month		= {September}
}

@InProceedings{	  deep_image_2012,
  title		= {Imagenet classification with deep convolutional neural
		  networks},
  author	= {Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey
		  E},
  booktitle	= {Advances in neural information processing systems},
  pages		= {1097--1105},
  year		= {2012}
}

@Misc{		  deep_imagegoogle_2017,
  key		= {{Google Brain chief}},
  title		= {Google Brain chief: {AI} tops humans in computer vision,
		  and healthcare will never be the same},
  howpublished	= {\url{http://bit.ly/2y9REiW}},
  journal	= {SiliconANGLE},
  year		= {2017},
  month		= {September}
}

@Misc{		  deep_imagems_2015,
  title		= {Microsoft's Deep Learning Project Outperforms Humans In
		  Image Recognition},
  howpublished	= {\url{http://bit.ly/2GapghJ}},
  journal	= {Forbes},
  publisher	= {Forbes Magazine},
  author	= {Thomsen, Michael},
  year		= {2015},
  month		= {February}
}

@Misc{		  deep_iq,
  title		= {Deep Learning Machine Beats Humans in IQ Test},
  howpublished	= {\url{https://www.technologyreview.com/s/538431/deep-learning-machine-beats-humans-in-iq-test/}},
  journal	= {MIT Technology Review},
  publisher	= {MIT Technology Review},
  author	= {arXiv, Emerging Technology from the},
  year		= {2015},
  month		= {June}
}

@Misc{		  deep_iq2,
  title		= {A Deep Learning Machine Just Beat Humans in an IQ Test},
  howpublished	= {\url{https://www.sciencealert.com/a-deep-learning-machine-just-beat-humans-in-an-iq-test}},
  journal	= {ScienceAlert},
  author	= {MacDonald, Fiona}
}

@Misc{		  deep_lip_reading,
  title		= {LipNet AI takes lip reading into the future},
  howpublished	= {\url{http://www.cs.ox.ac.uk/news/1217-full.html}},
  journal	= {Department of Computer Science},
  year		= {2016},
  month		= {November}
}

@Misc{		  deep_lip_reading2,
  title		= {Google's {AI} can now lip read better than humans after
		  watching thousands of hours of TV},
  howpublished	= {\url{https://www.theverge.com/2016/11/24/13740798/google-deepmind-ai-lip-reading-tv}},
  journal	= {The Verge},
  publisher	= {The Verge},
  author	= {Vincent, James},
  year		= {2016},
  month		= {November}
}

@Article{	  deep_lip_reading_paper,
  title		= {{Lipnet}: Sentence-level lipreading},
  author	= {Assael, Yannis M and Shillingford, Brendan and Whiteson,
		  Shimon and de Freitas, Nando},
  journal	= {arXiv preprint arXiv:1611.01599},
  year		= {2016}
}

@Misc{		  deep_lung_cancer,
  title		= {AI beats doctors at visual diagnosis, observes many times
		  more lung cancer signals},
  howpublished	= {\url{https://www.extremetech.com/extreme/233746-ai-beats-doctors-at-visual-diagnosis-observes-many-times-more-lung-cancer-signals}},
  journal	= {ExtremeTech},
  author	= {Graham Templeton on August 18, 2016 at 1:00 pm Comment},
  year		= {2016},
  month		= {August}
}

@Article{	  deep_lung_cancer_paper,
  title		= {Predicting non-small cell lung cancer prognosis by fully
		  automated microscopic pathology image features},
  author	= {Yu, Kun-Hsing and Zhang, Ce and Berry, Gerald J and
		  Altman, Russ B and R{\'e}, Christopher and Rubin, Daniel L
		  and Snyder, Michael},
  journal	= {Nature communications},
  volume	= {7},
  year		= {2016},
  publisher	= {Nature Research}
}

@Misc{		  deep_music,
  title		= {A New AI Can Write Music as Well as a Human Composer},
  howpublished	= {\url{https://futurism.com/a-new-ai-can-write-music-as-well-as-a-human-composer/}},
  journal	= {Futurism},
  year		= {2017},
  month		= {March}
}

@Misc{		  deep_poker,
  title		= {{Texas Hold'em} {AI} Bot Taps Deep Learning to Demolish
		  Humans},
  howpublished	= {\url{https://spectrum.ieee.org/automaton/robotics/artificial-intelligence/texas-holdem-ai-bot-taps-deep-learning-to-demolish-humans}},
  journal	= {IEEE Spectrum: Technology, Engineering, and Science News},
  author	= {Jeremy Hsu Posted 2 Mar 2017 | 18:08 GMT},
  year		= {2017},
  month		= {March}
}

@Misc{		  deep_poker0,
  title		= {All In: Artificial Intelligence Beats the World's Best
		  Poker Players},
  howpublished	= {\url{https://www.livescience.com/57717-artificial-intelligence-wins-texas-hold-em.html}},
  journal	= {LiveScience},
  publisher	= {Purch},
  author	= {Ghose, Tia},
  year		= {2017},
  month		= {February}
}

@Misc{		  deep_poker2,
  title		= {Artificial intelligence goes deep to beat humans at
		  poker},
  howpublished	= {\url{http://www.sciencemag.org/news/2017/03/artificial-intelligence-goes-deep-beat-humans-poker}},
  journal	= {Science | AAAS},
  author	= {Tonya RileyMar. 3, 2017 , 2:15 PM and 27, 2017 Paul
		  VoosenOct. and 26, 2017 Meredith WadmanOct. and 26, 2017
		  Edwin CartlidgeOct. and 25, 2017 Gretchen VogelOct. and 27,
		  2017 Oct. and 25, 2017 Oct. and 24, 2017 Oct.},
  year		= {2017},
  month		= {July}
}

@Misc{		  deep_poker3,
  title		= {DeepStack becomes first AI to beat humans at no-limit
		  poker},
  howpublished	= {\url{https://thestack.com/big-data/2017/01/11/deepstack-becomes-first-ai-program-to-beat-humans-at-poker/}},
  journal	= {The Stack},
  year		= {2017},
  month		= {January}
}

@Misc{		  deep_poker4,
  title		= {Time to Fold, Humans: Poker-Playing AI Beats Pros at Texas
		  Hold'em},
  howpublished	= {\url{https://www.scientificamerican.com/article/time-to-fold-humans-poker-playing-ai-beats-pros-at-texas-hold-rsquo-em/}},
  journal	= {Scientific American},
  author	= {Caruso, Catherine},
  year		= {2017},
  month		= {March}
}

@Misc{		  deep_rap,
  title		= {Dope Learning: A.I. Can Now Best Rappers With "Deep
		  Beats"},
  howpublished	= {\url{https://www.topbots.com/dope-learning-art-using-ai-generate-deepbeats-rap-songs/}},
  journal	= {TOPBOTS},
  year		= {2017},
  month		= {August}
}

@Article{	  deep_rap_paper,
  title		= {Dopelearning: A computational approach to rap lyrics
		  generation},
  author	= {Malmi, Eric and Takala, Pyry and Toivonen, Hannu and
		  Raiko, Tapani and Gionis, Aristides},
  journal	= {arXiv preprint arXiv:1505.04771},
  year		= {2015}
}

@Misc{		  deep_romance_novel,
  title		= {Romance Novels, Generated by Artificial Intelligence},
  howpublished	= {\url{https://medium.com/towards-data-science/romance-novels-generated-by-artificial-intelligence-1b31d9c872b2}},
  journal	= {Medium},
  publisher	= {Towards Data Science},
  author	= {O'Brien, Elle},
  year		= {2017},
  month		= {August}
}

@Article{	  deep_sketch_paper,
  title		= {Sketch-a-net: A deep neural network that beats humans},
  author	= {Yu, Qian and Yang, Yongxin and Liu, Feng and Song, Yi-Zhe
		  and Xiang, Tao and Hospedales, Timothy M},
  journal	= {International Journal of Computer Vision},
  volume	= {122},
  number	= {3},
  pages		= {411--425},
  year		= {2017},
  publisher	= {Springer}
}

@Misc{		  deep_skin_cancer,
  title		= {Deep Learning Algorithm Diagnoses Skin Cancer Better than
		  Human Dermatologists},
  howpublished	= {\url{https://thenewstack.io/deep-learning-algorithm-diagnoses-skin-cancer-better-human-dermatologists/}},
  journal	= {The New Stack},
  year		= {2017},
  month		= {February}
}

@Misc{		  deep_smash,
  title		= {AI beats professional players at Super Smash Bros. video
		  game},
  howpublished	= {\url{https://www.newscientist.com/article/2122452-ai-beats-professional-players-at-super-smash-bros-video-game/}},
  journal	= {New Scientist}
}

@Misc{		  deep_smash2,
  title		= {AI beats pros at Super Smash Bros.},
  howpublished	= {\url{http://www.csail.mit.edu/ai_beats_pros_at_super_smash_bros}},
  journal	= {CSAIL}
}

@Misc{		  deep_speech_2016,
  title		= {Historic Achievement: Microsoft researchers reach human
		  parity in conversational speech recognition},
  howpublished	= {\url{https://blogs.microsoft.com/ai/2016/10/18/historic-achievement-microsoft-researchers-reach-human-parity-conversational-speech-recognition/}},
  journal	= {The AI Blog},
  year		= {2016},
  month		= {November}
}

@Article{	  deep_speech_paper,
  title		= {Achieving human parity in conversational speech
		  recognition},
  author	= {Xiong, Wayne and Droppo, Jasha and Huang, Xuedong and
		  Seide, Frank and Seltzer, Mike and Stolcke, Andreas and Yu,
		  Dong and Zweig, Geoffrey},
  journal	= {arXiv preprint arXiv:1610.05256},
  year		= {2016}
}

@Misc{		  deep_starcraft,
  title		= {DeepMind dojo will train AI to beat human StarCraft
		  players},
  howpublished	= {\url{https://www.newscientist.com/article/2143144-deepmind-dojo-will-train-ai-to-beat-human-starcraft-players/}},
  journal	= {New Scientist}
}

@Misc{		  deep_starcraft2,
  title		= {Researchers are training a deep learning algorithm to beat
		  humans at StarCraft},
  howpublished	= {\url{https://en.itu.dk/about-itu/press/news-from-itu/2017/researchers-are-training-a-deep-learning-algorithm-to-beat-humans-at-starcraft}},
  journal	= {ITU},
  author	= {Written October 4, 2017 8:49 AM by Vibeke Arildsen}
}

@Article{	  deep_starcraft_paper,
  title		= {Multiagent Bidirectionally-Coordinated Nets for Learning
		  to Play StarCraft Combat Games},
  author	= {Peng, Peng and Yuan, Quan and Wen, Ying and Yang, Yaodong
		  and Tang, Zhenkun and Long, Haitao and Wang, Jun},
  journal	= {arXiv preprint arXiv:1703.10069},
  year		= {2017}
}

@Misc{		  deepmind,
  title		= {AlphaGo},
  key		= {{AlphaGo}},
  howpublished	= {\url{https://deepmind.com/research/alphago/}},
  journal	= {DeepMind}
}

@InProceedings{	  dehesa2017verifying,
  author    = {Van Chan Ngo and
               Mario Dehesa{-}Azuara and
               Matthew Fredrikson and
               Jan Hoffmann},
  title     = {Verifying and Synthesizing Constant-Resource Implementations with
               Types},
  booktitle = {2017 {IEEE} Symposium on Security and Privacy, {SP} 2017, San Jose,
               CA, USA, May 22-26, 2017},
  pages     = {710--728},
  publisher = {{IEEE} Computer Society},
  year      = {2017},
  url       = {https://doi.org/10.1109/SP.2017.53},
  doi       = {10.1109/SP.2017.53},
}

@InProceedings{	  DemmeEtAl2013,
  author	= {Demme, John and Maycock, Matthew and Schmitz, Jared and
		  Tang, Adrian and Waksman, Adam and Sethumadhavan, Simha and
		  Stolfo, Salvatore},
  title		= {On the Feasibility of Online Malware Detection with
		  Performance Counters},
  booktitle	= {Proceedings of the 40th Annual International Symposium on
		  Computer Architecture},
  year		= {2013},
  series	= {ISCA '13},
  pages		= {559--570},
  address	= {New York, NY, USA},
  publisher	= {ACM},
  acmid		= {2485970},
  isbn		= {978-1-4503-2079-5},
  location	= {Tel-Aviv, Israel},
  numpages	= {12}
}

@InProceedings{	  ding2016simpler,
  title		= {Simpler, faster, and more robust t-test based leakage
		  detection},
  author	= {Ding, A Adam and Chen, Cong and Eisenbarth, Thomas},
  booktitle	= {International Workshop on Constructive Side-Channel
		  Analysis and Secure Design},
  pages		= {163--183},
  year		= {2016},
  organization	= {Springer}
}

@InCollection{	  DisAsm,
  author	= {Eisenbarth, Thomas and Paar, Christof and Weghenkel,
		  Bj\"orn},
  title		= {Building a Side Channel Based Disassembler},
  booktitle	= {Transactions on Computational Science X},
  publisher	= {Springer},
  year		= {2010},
  volume	= {6340},
  series	= {Lecture Notes in Computer Science},
  pages		= {78-99},
  note		= {10.1007/978-3-642-17499-5\_4},
  affiliation	= {Department of Mathematical Sciences, Florida Atlantic
		  University, Boca Raton, FL 33431, USA},
  isbn		= {978-3-642-17498-8},
}

@inproceedings{disselkoen2017prime,
  author    = {Craig Disselkoen and
               David Kohlbrenner and
               Leo Porter and
               Dean M. Tullsen},
  title     = {{Prime+Abort}: {A} Timer-Free High-Precision {L3} Cache Attack using
               {Intel} {TSX}},
  booktitle = {{USENIX} Security Symposium},
  pages     = {51--67},
  publisher = {{USENIX} Association},
  year      = {2017}
}

@InProceedings{	  doweck2006inside,
  title		= {Inside {Intel}{\textregistered} core microarchitecture},
  author	= {Doweck, Jack},
  booktitle	= {Hot Chips 18 Symposium (HCS), 2006 IEEE},
  pages		= {1--35},
  year		= {2006},
  organization	= {IEEE}
}

@InProceedings{	  doychev2015cacheaudit,
  author	= {Goran Doychev and Dominik Feld and Boris Kopf and Laurent Mauborgne and Jan Reineke},
  title		= {{CacheAudit}: A Tool for the Static Analysis of Cache Side Channels},
  booktitle	= {22nd {USENIX} Security Symposium ({USENIX} Security 13)},
  year		= {2013},
  isbn		= {978-1-931971-03-4},
  address	= {Washington, DC},
  pages		= {431--446},
  publisher	= {{USENIX}},
  month     = {Aug}
}

@InProceedings{	  doychev2017rigorous,
  author	= {Doychev, Goran and K\"{o}pf, Boris},
  title		= {Rigorous Analysis of Software Countermeasures Against
		  Cache Attacks},
  booktitle	= {Proceedings of the 38th ACM SIGPLAN Conference on
		  Programming Language Design and Implementation},
  series	= {PLDI 2017},
  year		= {2017},
  isbn		= {978-1-4503-4988-8},
  location	= {Barcelona, Spain},
  pages		= {406--421},
  acmid		= {3062388},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {Caches, Countermeasures, Side channel attacks}
}

@InProceedings{	  dugardin2016dismantling,
  title		= {Dismantling real-world {ECC} with horizontal and vertical
		  template attacks},
  author	= {Dugardin, Margaux and Papachristodoulou, Louiza and Najm,
		  Zakaria and Batina, Lejla and Danger, Jean-Luc and Guilley,
		  Sylvain},
  booktitle	= {International Workshop on Constructive Side-Channel
		  Analysis and Secure Design},
  pages		= {88--108},
  year		= {2016},
  organization	= {Springer}
}

@InProceedings{	  durvaux2016improved,
  title		= {From improved leakage detection to the detection of points
		  of interests in leakage traces},
  author	= {Durvaux, Fran{\c{c}}ois and Standaert,
		  Fran{\c{c}}ois-Xavier},
  booktitle	= {Annual International Conference on the Theory and
		  Applications of Cryptographic Techniques},
  pages		= {240--262},
  year		= {2016},
  organization	= {Springer}
}

@Misc{		  DynamoRIO,
  key		= {{DynamoRIO}},
  title		= {{DynamoRIO: Dynamic Instrumentation Tool Platform}},
  howpublished	= {\url{http://dynamorio.org/}},
  note		= {Accessed: 2018-02-27}
}

@InProceedings{	  eisenbarth2008keeloq,
  author	= {Eisenbarth, T. and Kasper, T. and Moradi, A. and Paar,
		  C.},
  title		= {On the power of power analysis in the real world: A
		  complete break of the {KeeLoq} code hopping scheme},
  booktitle	= {CRYPTO},
  year		= {2008},
  pages		= {203--220},
  owner		= {teisenbarth},
  timestamp	= {2014.10.16}
}

@Article{	  erfani2016high,
  title		= {High-dimensional and large-scale anomaly detection using a
		  linear one-class {SVM} with deep learning},
  author	= {Erfani, Sarah M and Rajasegarar, Sutharshan and
		  Karunasekera, Shanika and Leckie, Christopher},
  journal	= {Pattern Recognition},
  volume	= {58},
  pages		= {121--134},
  year		= {2016},
  publisher	= {Elsevier}
}

@InProceedings{	  evtyushkin2016jump,
  author	= {Evtyushkin, Dmitry and Ponomarev, Dmitry and Abu-Ghazaleh,
		  Nael},
  title		= {Jump over {ASLR}: Attacking Branch Predictors to Bypass
		  {ASLR}},
  booktitle	= {The 49th Annual IEEE/ACM International Symposium on
		  Microarchitecture},
  series	= {MICRO-49},
  year		= {2016},
  location	= {Taipei, Taiwan},
  pages		= {40:1--40:13},
  articleno	= {40},
  numpages	= {13},
  acmid		= {3195686},
  publisher	= {IEEE Press},
  address	= {Piscataway, NJ, USA},
  keywords	= {address space layout randomization, bypass, exploit
		  mitigation, kernel vulnerabilities, side channel, timing
		  attacks, timing channel}
}

@InProceedings{	  evtyushkin2018branchscope,
  author	= {Evtyushkin, Dmitry and Riley, Ryan and Abu-Ghazaleh, Nael
		  CSE and ECE and Ponomarev, Dmitry},
  title		= {{BranchScope}: A New Side-Channel Attack on Directional
		  Branch Predictor},
  booktitle	= {Proceedings of the Twenty-Third International Conference
		  on Architectural Support for Programming Languages and
		  Operating Systems},
  series	= {ASPLOS '18},
  year		= {2018},
  isbn		= {978-1-4503-4911-6},
  location	= {Williamsburg, VA, USA},
  pages		= {693--707},
  acmid		= {3173204},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {SGX, attack, branch predictor, microarchitecture security,
		  performance counters, side-channel, timing attacks}
}

@inproceedings{frigo2018gpu,
  author    = {Pietro Frigo and
               Cristiano Giuffrida and
               Herbert Bos and
               Kaveh Razavi},
  title     = {{Grand Pwning Unit}: Accelerating Microarchitectural Attacks with the
               {GPU}},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {195--210},
  publisher = {{IEEE} Computer Society},
  year      = {2018}
}

@Article{	  ge2016survey,
  author	= "Ge, Qian and Yarom, Yuval and Cock, David and Heiser,
		  Gernot",
  title		= "A survey of microarchitectural timing attacks and
		  countermeasures on contemporary hardware",
  journal	= "Journal of Cryptographic Engineering",
  year		= "2018",
  month		= "April",
  day		= "01",
  volume	= "8",
  number	= "1",
  pages		= "1--27",
  abstract	= "Microarchitectural timing channels expose hidden hardware
		  states though timing. We survey recent attacks that exploit
		  microarchitectural features in shared hardware, especially
		  as they are relevant for cloud computing. We classify types
		  of attacks according to a taxonomy of the shared resources
		  leveraged for such attacks. Moreover, we take a detailed
		  look at attacks used against shared caches. We survey
		  existing countermeasures. We finally discuss trends in
		  attacks, challenges to combating them, and future
		  directions, especially with respect to hardware support.",
  issn		= "2190-8516"
}

@InProceedings{	  genkin2014rsa,
  title		= {{RSA} key extraction via low-bandwidth acoustic
		  cryptanalysis},
  author	= {Genkin, Daniel and Shamir, Adi and Tromer, Eran},
  booktitle	= {International Cryptology Conference},
  pages		= {444--461},
  year		= {2014},
  organization	= {Springer},
  publisher	= "Springer",
  address	= "Berlin, Heidelberg"
}

@Article{	  genkin2015get,
  title		= {Get your hands off my laptop: Physical side-channel
		  key-extraction attacks on PCs},
  author	= {Genkin, Daniel and Pipman, Itamar and Tromer, Eran},
  journal	= {Journal of Cryptographic Engineering},
  volume	= {5},
  number	= {2},
  pages		= {95--112},
  year		= {2015},
  publisher	= {Springer}
}

@InProceedings{	  genkin2015stealing,
  title		= {Stealing keys from PCs using a radio: Cheap
		  electromagnetic attacks on windowed exponentiation},
  author	= {Genkin, Daniel and Pachmanov, Lev and Pipman, Itamar and
		  Tromer, Eran},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {207--228},
  year		= {2015},
  organization	= {Springer},
  publisher	= "Springer",
  address	= "Berlin, Heidelberg"
}

@Article{	  genkin2016acoustic,
  title		= {{Acoustic Cryptanalysis}},
  author	= {Genkin, Daniel and Shamir, Adi and Tromer, Eran},
  journal	= {Journal of Cryptology},
  year		= {2016},
  publisher	= {Springer}
}

@InProceedings{	  genkin2016ecdh,
  title		= {{ECDH key-extraction via low-bandwidth electromagnetic
		  attacks on PCs}},
  author	= {Genkin, Daniel and Pachmanov, Lev and Pipman, Itamar and
		  Tromer, Eran},
  booktitle	= {Cryptographers’ Track at the RSA Conference},
  pages		= {219--235},
  year		= {2016},
  organization	= {Springer}
}

@InProceedings{	  genkin2016ecdsa,
  title		= {{ECDSA key extraction from mobile devices via nonintrusive
		  physical side channels}},
  author	= {Genkin, Daniel and Pachmanov, Lev and Pipman, Itamar and
		  Tromer, Eran and Yarom, Yuval},
  booktitle	= {Proceedings of the 2016 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {1626--1638},
  year		= {2016},
  organization	= {ACM}
}

@InProceedings{	  genkin2018drive,
  author	= {Genkin, Daniel and Pachmanov, Lev and Tromer, Eran and
		  Yarom, Yuval},
  editor	= {Preneel, Bart and Vercauteren, Frederik},
  title		= {Drive-By Key-Extraction Cache Attacks from Portable Code},
  booktitle	= {Applied Cryptography and Network Security},
  year		= {2018},
  publisher	= {Springer International Publishing},
  address	= {Cham},
  pages		= {83--102},
  isbn		= {978-3-319-93387-0}
}

@InProceedings{	  GhalatyDFIA14,
  author	= {N. F. Ghalaty and B. Yuce and M. Taha and P. Schaumont},
  booktitle	= {2014 Workshop on Fault Diagnosis and Tolerance in
		  Cryptography},
  title		= {Differential Fault Intensity Analysis},
  year		= {2014},
  volume	= {},
  number	= {},
  pages		= {49-58},
  issn		= {},
  month		= {September}
}

@Article{	  giechaskiel2019leakier,
  title		= {Leakier Wires: Exploiting FPGA Long Wires for Covert-and
		  Side-channel Attacks},
  author	= {Giechaskiel, Ilias and Eguro, Ken and Rasmussen, Kasper
		  B},
  journal	= {ACM Transactions on Reconfigurable Technology and Systems
		  (TRETS)},
  volume	= {12},
  number	= {3},
  pages		= {11},
  year		= {2019},
  publisher	= {ACM}
}

@InProceedings{	  gierlichs2008mutual,
  author	= "Gierlichs, Benedikt and Batina, Lejla and Tuyls, Pim and
		  Preneel, Bart",
  title		= "Mutual Information Analysis",
  booktitle	= "Cryptographic Hardware and Embedded Systems -- CHES 2008",
  year		= "2008",
  publisher	= "Springer",
  address	= "Berlin, Heidelberg",
  pages		= "426--442",
  isbn		= "978-3-540-85053-3"
}

@InProceedings{	  gilbert2011testing,
  title		= {A testing methodology for side-channel resistance
		  validation},
  author	= {Gilbert Goodwill, Benjamin Jun and Jaffe, Josh and
		  Rohatgi, Pankaj and others},
  booktitle	= {NIST non-invasive attack testing workshop},
  url		= {https://csrc.nist.gov/CSRC/media/Events/Non-Invasive-Attack-Testing-Workshop/documents/08_Goodwill.pdf},
  year		= {2011}
}

@InProceedings{	  gnad2017voltage,
  author	= {Gnad, Dennis R. E. and Oboril, Fabian and Tahoori, Mehdi
		  B.},
  booktitle	= {2017 27th International Conference on Field Programmable
		  Logic and Applications (FPL)},
  title		= {Voltage drop-based fault attacks on {FPGA}s using valid
		  bitstreams},
  year		= {2017},
  volume	= {},
  number	= {},
  pages		= {1-7},
  doi		= {10.23919/FPL.2017.8056840},
  issn		= {1946-1488},
  month		= {September}
}

@InProceedings{	  goller2015side,
  title		= {Side channel attacks on smartphones and embedded devices
		  using standard radio equipment},
  author	= {Goller, Gabriel and Sigl, Georg},
  booktitle	= {International Workshop on Constructive Side-Channel
		  Analysis and Secure Design},
  pages		= {255--270},
  year		= {2015},
  organization	= {Springer}
}

@Book{		  gorman2004understanding,
  author	= {Mel Gorman},
  year		= {2004},
  title		= {Understanding the {Linux} Virtual Memory Manager},
  edition	= {},
  chapter	= {7},
  pages		= {90-97},
  isbn		= {978-0-131-45348-7},
  publisher	= {Prentice Hall},
  address	= {London}
}

@inproceedings{gras2018translation,
  author    = {Ben Gras and
               Kaveh Razavi and
               Herbert Bos and
               Cristiano Giuffrida},
  title     = {{Translation Leak-aside Buffer}: Defeating Cache Side-channel Protections
               with {TLB} Attacks},
  booktitle = {{USENIX} Security Symposium},
  pages     = {955--972},
  publisher = {{USENIX} Association},
  year      = {2018}
}

@InProceedings{	  graves2013speech,
  title		= {Speech recognition with deep recurrent neural networks},
  author	= {Graves, Alex and Mohamed, Abdel-rahman and Hinton,
		  Geoffrey},
  booktitle	= {Acoustics, speech and signal processing (icassp), 2013
		  ieee international conference on},
  pages		= {6645--6649},
  year		= {2013},
  organization	= {IEEE}
}

@InProceedings{	  green2017autolock,
  author	= {Marc Green and Leandro Rodrigues-Lima and Andreas Zankl
		  and Gorka Irazoqui and Johann Heyszl and Thomas
		  Eisenbarth},
  title		= {{AutoLock}: Why Cache Attacks on {ARM} Are Harder Than You
		  Think},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {1075--1091},
  url		= {https://www.usenix.org/conference/usenixsecurity17/technical-sessions/presentation/green},
  publisher	= {{USENIX} Association},
  month		= {Aug}
}

@InProceedings{	  gruss2015cache,
  author	= {Daniel Gruss and Raphael Spreitzer and Stefan Mangard},
  title		= {{Cache Template Attacks}: Automating Attacks on Inclusive
		  Last-Level Caches},
  booktitle	= {24th {USENIX} Security Symposium ({USENIX} Security 15)},
  year		= {2015},
  isbn		= {978-1-931971-232},
  address	= {Washington, DC},
  pages		= {897--912},
  publisher	= {{USENIX} Association},
  month     = {Aug}
}

@inproceedings{gruss2016flush,
  author    = {Daniel Gruss and
               Cl{\'{e}}mentine Maurice and
               Klaus Wagner and
               Stefan Mangard},
  title     = {{Flush+Flush}: {A} Fast and Stealthy Cache Attack},
  booktitle = {{DIMVA}},
  series    = {Lecture Notes in Computer Science},
  volume    = {9721},
  pages     = {279--299},
  publisher = {Springer},
  year      = {2016}
}

@InProceedings{	  gruss2016prefetch,
  author    = {Daniel Gruss and
               Cl{\'{e}}mentine Maurice and
               Anders Fogh and
               Moritz Lipp and
               Stefan Mangard},
  editor    = {Edgar R. Weippl and
               Stefan Katzenbeisser and
               Christopher Kruegel and
               Andrew C. Myers and
               Shai Halevi},
  title     = {Prefetch Side-Channel Attacks: Bypassing {SMAP} and Kernel {ASLR}},
  booktitle = {Proceedings of the 2016 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Vienna, Austria, October 24-28, 2016},
  pages     = {368--379},
  publisher = {{ACM}},
  year      = {2016},
  url       = {https://doi.org/10.1145/2976749.2978356},
  doi       = {10.1145/2976749.2978356},
}

@InProceedings{	  gruss2016rowhammer,
  author	= {Gruss, Daniel and Maurice, Cl{\'e}mentine and Mangard,
		  Stefan},
  editor	= {Caballero, Juan and Zurutuza, Urko and Rodr{\'i}guez,
		  Ricardo J.},
  title		= {{Rowhammer.js: A Remote Software-Induced Fault Attack in
		  {JavaScript}}},
  booktitle	= {Detection of Intrusions and Malware, and Vulnerability
		  Assessment},
  year		= {2016},
  publisher	= {Springer International Publishing},
  address	= {Cham},
  pages		= {300--321},
  isbn		= {978-3-319-40667-1}
}

@inproceedings{gruss2017hello,
  author    = {Cl{\'{e}}mentine Maurice and
               Manuel Weber and
               Michael Schwarz and
               Lukas Giner and
               Daniel Gruss and
               Carlo Alberto Boano and
               Stefan Mangard and
               Kay R{\"{o}}mer},
  title     = {Hello from the Other Side: {SSH} over Robust Cache Covert Channels
               in the Cloud},
  booktitle = {{NDSS}},
  publisher = {The Internet Society},
  year      = {2017}
}

@inproceedings{gruss2017tsx,
  author    = {Daniel Gruss and
               Julian Lettner and
               Felix Schuster and
               Olga Ohrimenko and
               Istv{\'{a}}n Haller and
               Manuel Costa},
  title     = {Strong and Efficient Cache Side-Channel Protection using Hardware
               Transactional Memory},
  booktitle = {{USENIX} Security Symposium},
  pages     = {217--233},
  publisher = {{USENIX} Association},
  year      = {2017}
}

@InProceedings{	  gruss2018another,
  author    = {Daniel Gruss and
               Moritz Lipp and
               Michael Schwarz and
               Daniel Genkin and
               Jonas Juffinger and
               Sioli O'Connell and
               Wolfgang Schoechl and
               Yuval Yarom},
  title     = {Another Flip in the Wall of Rowhammer Defenses},
  booktitle = {2018 {IEEE} Symposium on Security and Privacy, {SP} 2018, Proceedings,
               21-23 May 2018, San Francisco, California, {USA}},
  pages     = {245--261},
  publisher = {{IEEE} Computer Society},
  year      = {2018},
  url       = {https://doi.org/10.1109/SP.2018.00031},
  doi       = {10.1109/SP.2018.00031},
}

@Book{		  guiau1977information,
  title		= {Information theory with new applications},
  author	= {Guiașu, Silviu},
  year		= {1977},
  publisher	= {McGraw-Hill Companies}
}

@InProceedings{	  gullasch2011cache,
  author    = {David Gullasch and
               Endre Bangerter and
               Stephan Krenn},
  title     = {Cache Games - Bringing Access-Based Cache Attacks on {AES} to Practice},
  booktitle = {32nd {IEEE} Symposium on Security and Privacy, S{\&}P 2011, 22-25
               May 2011, Berkeley, California, {USA}},
  pages     = {490--505},
  publisher = {{IEEE} Computer Society},
  year      = {2011},
  url       = {https://doi.org/10.1109/SP.2011.22},
  doi       = {10.1109/SP.2011.22},
}

@InProceedings{	  gulmezoglu2017cache,
  author	= {G{\"u}lmezo{\u{g}}lu, Berkand
               Thomas Eisenbarth and
               Berk Sunar},
  editor    = {Ramesh Karri and
               Ozgur Sinanoglu and
               Ahmad{-}Reza Sadeghi and
               Xun Yi},
  title     = {Cache-Based Application Detection in the Cloud Using Machine Learning},
  booktitle = {Proceedings of the 2017 {ACM} on Asia Conference on Computer and Communications
               Security, AsiaCCS 2017, Abu Dhabi, United Arab Emirates, April 2-6,
               2017},
  pages     = {288--300},
  publisher = {{ACM}},
  year      = {2017},
  url       = {https://doi.org/10.1145/3052973.3053036},
  doi       = {10.1145/3052973.3053036},
}

@InProceedings{gulmezoglu2017perfweb,
  author    = {Berk G{\"u}lmezo{\u{g}}lu and
               Andreas Zankl and
               Thomas Eisenbarth and
               Berk Sunar},
  title     = {PerfWeb: How to Violate Web Privacy with Hardware Performance Events},
  booktitle = {{ESORICS} {(2)}},
  series    = {Lecture Notes in Computer Science},
  volume    = {10493},
  pages     = {80--97},
  publisher = {Springer},
  year      = {2017}
}

@inproceedings{gulmezoglu2018undermining,
  author    = {Berk G{\"u}lmezo{\u{g}}lu and
               Andreas Zankl and
               M. Caner Tol and
               Saad Islam and
               Thomas Eisenbarth and
               Berk Sunar},
  title     = {Undermining User Privacy on Mobile Devices Using {AI}},
  booktitle = {AsiaCCS},
  pages     = {214--227},
  publisher = {{ACM}},
  year      = {2019}
}

@Misc{		  gulmezoglu2019fortuneteller,
  title		= {{FortuneTeller: Predicting Microarchitectural Attacks via
		  Unsupervised Deep Learning}},
  author	= {Berk G{\"{u}}lmezo{\u{g}}lu and Ahmad Moghimi and Thomas
		  Eisenbarth and Berk Sunar},
  year		= {2019},
  eprint	= {1907.03651},
  archiveprefix	= {arXiv},
  primaryclass	= {cs.CR}
}

@Article{	  gunning2017explainable,
  title		= {Explainable artificial intelligence ({XAI})},
  author	= {Gunning, David},
  journal	= {Defense Advanced Research Projects Agency (DARPA), nd
		  Web},
  year		= {2017}
}

@Article{	  ha1998common,
  title		= "A common-multiplicand method to the montgomery algorithm
		  for speeding up exponentiation",
  journal	= "Information Processing Letters",
  volume	= "66",
  number	= "2",
  pages		= "105 - 107",
  year		= "1998",
  issn		= "0020-0190",
  author	= "Jae-Cheol Ha and Sang-Jae Moon",
  keywords	= "Public key cryptosystem, Fast exponentiation, Modular
		  arithmetic, Common-multiplicand multiplication,
		  Cryptography"
}

@Article{	  halderman2009lest,
  title		= {Lest we remember: Cold-boot attacks on encryption keys},
  author	= {Halderman, J Alex and Schoen, Seth D and Heninger, Nadia
		  and Clarkson, William and Paul, William and Calandrino,
		  Joseph A and Feldman, Ariel J and Appelbaum, Jacob and
		  Felten, Edward W},
  journal	= {Communications of the ACM},
  volume	= {52},
  number	= {5},
  pages		= {91--98},
  year		= {2009},
  publisher	= {ACM}
}

@InProceedings{	  hamburg2009accelerating,
  title		= {Accelerating {AES} with Vector Permute Instructions.},
  author	= {Hamburg, Mike},
  booktitle	= {CHES},
  volume	= {5747},
  pages		= {18--32},
  year		= {2009},
  organization	= {Springer},
  publisher	= "Springer",
  address	= "Berlin, Heidelberg"
}

@InProceedings{	  handschuh1999probing,
  title		= {Probing attacks on tamper-resistant devices},
  author	= {Handschuh, Helena and Paillier, Pascal and Stern,
		  Jacques},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {303--315},
  year		= {1999},
  organization	= {Springer}
}

@InProceedings{	  hankerson2000software,
  title		= {{Software implementation of elliptic curve cryptography
		  over binary fields}},
  author	= {Hankerson, Darrel and L{\'o}pez Hernandez, Julio and
		  Menezes, Alfred},
  booktitle	= {Cryptographic Hardware and Embedded Systems—CHES 2000},
  year		= {2000},
  organization	= {Springer}
}

@Misc{		  HBM17,
  title		= {{Intel 8th Gen CPU with GPU and HBM}},
  author	= {Chris Walker},
  howpublished	= {\url{http://intel.ly/2Ad0vNM}},
  note		= {Accessed: 2018-3-1}
}

@Article{	  herath2015these,
  title		= {These are Not Your Grand Daddys {CPU} Performance
		  Counters--{CPU} Hardware Performance Counters for
		  Security},
  author	= {Herath, N and Fogh, A},
  journal	= {Black Hat Briefings},
  year		= {2015}
}

@Article{	  heuser2012intelligent,
  title		= {Intelligent machine homicide},
  author	= {Heuser, Annelie and Zohner, Michael},
  journal	= {COSADE},
  volume	= {7275},
  pages		= {249--264},
  year		= {2012},
  publisher	= {Springer}
}

@Misc{		  hily2009resolving,
  title		= {Resolving false dependencies of speculative load
		  instructions},
  author	= {Hily, Sebastien and Zhang, Zhongying and Hammarlund, Per},
  year		= {2009},
  month		= {October} # "~13",
  publisher	= {Google Patents},
  note		= {US Patent 7,603,527}
}

@InProceedings{	  HomeAlone11,
  author	= {Y. Zhang and A. Juels and A. Oprea and M. K. Reiter},
  booktitle	= {2011 IEEE Symposium on Security and Privacy},
  title		= {{HomeAlone}: Co-residency Detection in the Cloud via
		  Side-Channel Analysis},
  year		= {2011},
  pages		= {313-328},
  issn		= {1081-6011},
  month		= {May}
}

@Article{	  hospodar2011machine,
  title		= {Machine learning in side-channel analysis: A first study},
  author	= {Hospodar, Gabriel and Gierlichs, Benedikt and De Mulder,
		  Elke and Verbauwhede, Ingrid and Vandewalle, Joos},
  journal	= {Journal of Cryptographic Engineering},
  volume	= {1},
  number	= {4},
  pages		= {293--302},
  year		= {2011},
  publisher	= {Springer}
}

@InProceedings{	  hu1992lattice,
  title		= {Lattice scheduling and covert channels},
  author	= {Hu, W-M},
  booktitle	= {Research in Security and Privacy, 1992. Proceedings., 1992
		  IEEE Computer Society Symposium on},
  pages		= {52--61},
  year		= {1992},
  organization	= {IEEE}
}

@inproceedings{hund2013practical,
  author    = {Ralf Hund and
               Carsten Willems and
               Thorsten Holz},
  title     = {Practical Timing Side Channel Attacks against Kernel Space {ASLR}},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {191--205},
  publisher = {{IEEE} Computer Society},
  year      = {2013}
}

@Article{	  inci2015seriously,
  title		= {Seriously, get off my cloud! Cross-{VM} {RSA} Key
		  Recovery in a Public Cloud},
  author	= {{\.{I}}nci, Mehmet Sinan and G{\"u}lmezo{\u{g}}lu, Berk
		  and Irazoqui, Gorka and Eisenbarth, Thomas and Sunar, Berk},
  journal	= {IACR Cryptology ePrint Archive},
  year		= {2015}
}

@InProceedings{	  inci2016cache,
  author	= "{\.{I}}nci, Mehmet Sinan and G{\"u}lmezo{\u{g}}lu, Berk
		  and Irazoqui, Gorka and Eisenbarth, Thomas and Sunar, Berk",
  editor	= "Gierlichs, Benedikt and Poschmann, Axel Y.",
  title		= {Cache Attacks Enable Bulk Key Recovery on the Cloud},
  booktitle	= "Cryptographic Hardware and Embedded Systems -- CHES 2016",
  year		= "2016",
  publisher	= "Springer Berlin Heidelberg",
  address	= "Berlin, Heidelberg",
  pages		= "368--388",
  isbn		= "978-3-662-53140-2"
}

@InProceedings{	  inci2016co,
  title		= {Co-location Detection on the Cloud},
  author	= {{\.{I}}nci, Mehmet Sinan and G{\"u}lmezo{\u{g}}lu, Berk
		  and Eisenbarth, Thomas and Sunar, Berk},
  booktitle	= {International Workshop on Constructive Side-Channel
		  Analysis and Secure Design},
  pages		= {19--34},
  year		= {2016},
  organization	= {Springer}
}

@InProceedings{	  inci2016efficient,
  author	= {\.{I}nci, Mehmet Sinan and Irazoqui, Gorka and Eisenbarth,
		  Thomas and Sunar, Berk},
  title		= {Efficient, Adversarial Neighbor Discovery Using Logical
		  Channels on {Microsoft} {Azure}},
  booktitle	= {Proceedings of the 32Nd Annual Conference on Computer
		  Security Applications},
  series	= {ACSAC '16},
  year		= {2016},
  isbn		= {978-1-4503-4771-6},
  location	= {Los Angeles, California, USA},
  pages		= {436--447},
  acmid		= {2991113},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {Microsoft Azure, co-location in cloud, denial-of-service,
		  logical channels, memory bus locking}
}

@misc{intel2016cat,
    author = {Nguyen, Khang T.},
    title = {Usage Models for {Cache Allocation Technology} in the {Intel} {Xeon Processor} {E5 v4} Family},
    year = {2016},
    url = {https://www.intel.com/content/www/us/en/developer/articles/technical/cache-allocation-technology-usage-models.html}
}

@Misc{		  intel2017bbb,
  author	= {Intel},
  title		= {{Intel} {FPGA} Basic Building Blocks ({BBB})},
  year		= {2017},
  howpublished	= {\url{https://github.com/OPAE/intel-fpga-bbb}},
  note		= {Access: 2019-01-11}
}

@Manual{	  intel2017opae,
  title		= {Open Programmable Acceleration Engine},
  organization	= {Intel},
  edition	= {1.1.2},
  year		= {2017},
  note		= {\url{https://opae.github.io/1.1.2/index.html}}
}

@Manual{	  intel2018ccip,
  title		= {Acceleration Stack for {Intel} {Xeon} {CPU} with {FPGA}s
		  Core Cache Interface ({CCI-P}) Reference Manual},
  organization	= {Intel},
  edition	= {1.2},
  year		= {2018},
  month		= {December},
  note		= {\url{https://www.intel.com/content/dam/www/programmable/us/en/pdfs/literature/manual/mnl-ias-ccip.pdf}}
}

@Misc{		  intel2018integrated,
  title		= {{Intel} Processors and {FPGA}s -- Better Together},
  author	= {Jennifer Huffstetler},
  year		= {2018},
  howpublished	= {\url{https://itpeernetwork.intel.com/intel-processors-fpga-better-together/}},
  note		= {Accessed: 21-05-19}
}

@Misc{		  intel2018microcodeupdate,
  title		= {{Speculative Execution Side Channel Mitigations}},
  author	= {Intel},
  howpublished	= {\url{http://intel.ly/2B5Zbw8}},
  note		= {Accessed: 2018-02-28}
}

@Misc{		  intel2018pac,
  title		= {Accelerator cards that fit your performance needs},
  author	= {Intel},
  year		= {2018},
  howpublished	= {\url{https://www.intel.com/content/www/us/en/programmable/solutions/acceleration-hub/platforms.html}},
  note		= {Accessed: 21-05-19}
}

@Misc{		  intel2019agilex,
  title		= {{Intel} {Agilex} {FPGA}s and {SoC}s},
  author	= {Intel},
  year		= {2019},
  howpublished	= {\url{https://www.intel.com/content/www/us/en/products/programmable/fpga/agilex.html}},
  note		= {Accessed: 21-05-19}
}

@manual{intel2019vtd,
  address = {2200 Mission College Blvd., Santa Clara, CA 95052, USA},
  title = {{Intel} {Virtualization Technology for Directed I/O} -- Architecture Specification},
  year = {2019},
  organization = {Intel Corporation},
  edition = {3.1},
  month = {Jun},
  url = {https://software.intel.com/sites/default/files/managed/c5/15/vt-directed-io-spec.pdf}
}

@manual{amd2021iommu,
    address = {2485 Augustine Drive, Santa Clara, CA 95054, USA},
    title = {AMD I/O Virtualization Technology (IOMMU) Specification},
    year = {2021},
    organization = {Advanced Micro Devices Inc.},
    edition = {3.06-PUB},
    month = {Apr},
    url = {https://www.amd.com/system/files/TechDocs/48882_IOMMU.pdf},
}

@Misc{		  IntelBug,
  key		= {{IntelBug}},
  title		= {{Intel expands Bug Bounty Program}},
  howpublished	= {\url{http://intel.ly/2ocgA1Z}},
  year		= {2017},
  note		= {Accessed: 2018-11-26}
}

@Misc{		  inteldispatch,
  key		= {{Intel IPP CPU Dispatch}},
  title		= {{Understanding CPU Dispatching in the Intel IPP
		  Libraries}},
  howpublished	= {\url{https://intel.ly/2QAcQo6}},
  note		= {Accessed: 2018-02-27},
  author	= {Intel}
}

@Misc{		  intelIPP,
  title		= {{Symmetric Cryptography Primitive Functions}},
  howpublished	= {\url{https://intel.ly/2xwNvCM}},
  key		= {Intel},
  author	= {Intel}
}

@Misc{		  IntelOrdering,
  key		= {{Memory Ordering}},
  title		= {{Intel 64 Architecture Memory Ordering White Paper}},
  url	    = {http://www.cs.cmu.edu/~410-f10/doc/Intel_Reordering_318147.pdf},
  year		= {2008},
  note		= {Accessed: 2018-11-26}
}

@Article{	  Irazoqui16Leak,
  author	= {Gorka Irazoqui and Kai Cong and Xiaofei Guo and Hareesh
		  Khattri and Arun K. Kanuparthi and Thomas Eisenbarth and
		  Berk Sunar},
  title		= {Did we learn from {LLC} Side Channel Attacks? {A} Cache
		  Leakage Detection Tool for Crypto Libraries},
  journal	= {CoRR},
  volume	= {abs/1709.01552},
  year		= {2017},
  url		= {http://arxiv.org/abs/1709.01552},
  archiveprefix	= {arXiv},
  eprint	= {1709.01552},
  timestamp	= {Mon, 13 Aug 2018 16:46:46 +0200}
}

@InProceedings{	  irazoqui2014wait,
  author	= {Irazoqui, Gorka and {\.{I}}nci, Mehmet Sinan and
		  Eisenbarth, Thomas and Sunar, Berk},
  title		= {{Wait a Minute!} A fast, Cross-{VM} Attack on {AES}},
  booktitle	= {Research in Attacks, Intrusions and Defenses},
  year		= {2014},
  publisher	= {Springer},
  pages		= {299--319},
  isbn		= {978-3-319-11379-1}
}

@inproceedings{irazoqui2015s,
  author    = {Gorka Irazoqui Apecechea and
               Thomas Eisenbarth and
               Berk Sunar},
  title     = {{S{\textdollar}A}: {A} Shared Cache Attack That Works across Cores and
               Defies {VM} Sandboxing - and Its Application to {AES}},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {591--604},
  publisher = {{IEEE} Computer Society},
  year      = {2015}
}

@inproceedings{irazoqui2015systematic,
  author    = {Gorka Irazoqui and
               Thomas Eisenbarth and
               Berk Sunar},
  title     = {Systematic Reverse Engineering of Cache Slice Selection in {Intel} Processors},
  booktitle = {{DSD}},
  pages     = {629--636},
  publisher = {{IEEE} Computer Society},
  year      = {2015}
}

@InProceedings{	  irazoqui2016cross,
  author    = {Gorka Irazoqui and
               Thomas Eisenbarth and
               Berk Sunar},
  editor    = {Xiaofeng Chen and
               XiaoFeng Wang and
               Xinyi Huang},
  title     = {Cross Processor Cache Attacks},
  booktitle = {Proceedings of the 11th {ACM} on Asia Conference on Computer and Communications
               Security, AsiaCCS 2016, Xi'an, China, May 30 - June 3, 2016},
  pages     = {353--364},
  publisher = {{ACM}},
  year      = {2016},
  url       = {https://doi.org/10.1145/2897845.2897867},
  doi       = {10.1145/2897845.2897867},
}

@Article{	  irazoqui2016mascat,
  title		= {{MASCAT}: Stopping Microarchitectural Attacks Before
		  Execution.},
  author	= {Irazoqui, Gorka and Eisenbarth, Thomas and Sunar, Berk},
  journal	= {IACR Cryptology ePrint Archive},
  volume	= {2016},
  pages		= {1196},
  year		= {2016}
}

@Article{	  irazoqui2017did,
  title		= {Did we learn from {LLC} Side Channel Attacks? A Cache
		  Leakage Detection Tool for Crypto Libraries},
  author	= {Irazoqui, Gorka and Cong, Kai and Guo, Xiaofei and
		  Khattri, Hareesh and Kanuparthi, Arun and Eisenbarth,
		  Thomas and Sunar, Berk},
  journal	= {arXiv preprint arXiv:1709.01552},
  year		= {2017}
}

@InProceedings{	  irazoqui2018mascat,
  author	= {Irazoqui, Gorka and Eisenbarth, Thomas and Sunar, Berk},
  title		= {{MASCAT}: Preventing Microarchitectural Attacks Before
		  Distribution},
  booktitle	= {Proceedings of the Eighth ACM Conference on Data and
		  Application Security and Privacy},
  series	= {CODASPY '18},
  year		= {2018},
  isbn		= {978-1-4503-5632-9},
  location	= {Tempe, AZ, USA},
  pages		= {377--388},
  acmid		= {3176316},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {cache attacks, microarchitectural attacks, static code
		  analysis.}
}

@Article{	  Irazoqui:2017:DidWeLearn,
  author	= {Gorka Irazoqui and Kai Cong and Xiaofei Guo and Hareesh
		  Khattri and Arun K. Kanuparthi and Thomas Eisenbarth and
		  Berk Sunar},
  title		= {Did we learn from {LLC} Side Channel Attacks? {A} Cache
		  Leakage Detection Tool for Crypto Libraries},
  journal	= {CoRR},
  volume	= {abs/1709.01552},
  year		= {2017},
  archiveprefix	= {arXiv},
  eprint	= {1709.01552},
  timestamp	= {Thu, 05 Oct 2017 09:42:48 +0200}
}

@InProceedings{	  ishai2003private,
  title		= {Private circuits: Securing hardware against probing
		  attacks},
  author	= {Ishai, Yuval and Sahai, Amit and Wagner, David},
  booktitle	= {Annual International Cryptology Conference},
  pages		= {463--481},
  year		= {2003},
  organization	= {Springer}
}

@Misc{		  ivy_wikichip,
  title		= {{Ivy Bridge - Microarchitectures - Intel}},
  author	= {{WikiChip}},
  howpublished	= {\url{https://en.wikichip.org/wiki/intel/microarchitectures/ivy_bridge_(client)}},
  note		= {Accessed: 2019-02-05}
}

@InProceedings{	  jang2016breaking,
  title		= {Breaking kernel address space layout randomization with
		  {Intel} {TSX}},
  author	= {Jang, Yeongjin and Lee, Sangho and Kim, Taesoo},
  booktitle	= {Proceedings of the 2016 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {380--392},
  year		= {2016},
  organization	= {ACM}
}

@Misc{		  jedec,
  author	= {{Jedec Solid State Technology Association}},
  title		= {{Low Power Double Data Rate 3}},
  url		= {http://www.jedec.org/standards-documents/docs/jesd209-4a},
  year		= {2013}
}

@InProceedings{	  jiang2016complete,
  title		= {A complete key recovery timing attack on a {GPU}},
  author	= {Jiang, Zhen Hang and Fei, Yunsi and Kaeli, David},
  booktitle	= {High Performance Computer Architecture (HPCA), 2016 IEEE
		  International Symposium on},
  pages		= {394--405},
  year		= {2016},
  organization	= {IEEE}
}

@Article{	  johnson2001elliptic,
  title		= {The elliptic curve digital signature algorithm ({ECDSA})},
  author	= {Johnson, Don and Menezes, Alfred and Vanstone, Scott},
  journal	= {International journal of information security},
  volume	= {1},
  number	= {1},
  pages		= {36--63},
  year		= {2001},
  publisher	= {Springer}
}

@Misc{		  kabylake_wikichip,
  title		= {{Kaby Lake - Microarchitectures - Intel}},
  author	= {{WikiChip}},
  howpublished	= {\url{https://en.wikichip.org/wiki/intel/microarchitectures/kaby_lake}},
  note		= {Accessed: 2019-02-05}
}

@InProceedings{	  karpathy2014large,
  title		= {Large-scale video classification with convolutional neural
		  networks},
  author	= {Karpathy, Andrej and Toderici, George and Shetty, Sanketh
		  and Leung, Thomas and Sukthankar, Rahul and Fei-Fei, Li},
  booktitle	= {Proceedings of the IEEE conference on Computer Vision and
		  Pattern Recognition},
  pages		= {1725--1732},
  year		= {2014}
}

@InProceedings{	  kaufmann2016constant,
  author	= "Kaufmann, Thierry and Pelletier, Herv{\'e} and Vaudenay,
		  Serge and Villegas, Karine",
  title		= "When Constant-Time Source Yields Variable-Time Binary:
		  Exploiting Curve25519-donna Built with MSVC 2015",
  booktitle	= "Cryptology and Network Security",
  year		= "2016",
  publisher	= "Springer",
  pages		= "573--582",
  abstract	= "The elliptic curve Curve25519 has been presented as
		  protected against state-of-the-art timing attacks [2]. This
		  paper shows that a timing attack is still achievable
		  against a particular X25519 implementation which follows
		  the RFC 7748 requirements [10]. The attack allows the
		  retrieval of the complete private key used in the ECDH
		  protocol. This is achieved due to timing leakage during
		  Montgomery ladder execution and relies on a conditional
		  branch in the Windows runtime library 2015. The attack can
		  be applied remotely.",
  isbn		= "978-3-319-48965-0"
}

@InProceedings{	  kayaalp2017ric,
  author	= {Kayaalp, Mehmet and Khasawneh, Khaled N. and Esfeden,
		  Hodjat Asghari and Elwell, Jesse and Abu-Ghazaleh, Nael and
		  Ponomarev, Dmitry and Jaleel, Aamer},
  title		= {{RIC}: Relaxed Inclusion Caches for Mitigating {LLC}
		  Side-Channel Attacks},
  booktitle	= {Proceedings of the 54th Annual Design Automation
		  Conference 2017},
  series	= {DAC '17},
  year		= {2017},
  isbn		= {978-1-4503-4927-7},
  location	= {Austin, TX, USA},
  pages		= {7:1--7:6},
  articleno	= {7},
  numpages	= {6},
  acmid		= {3062313},
  publisher	= {ACM},
  address	= {New York, NY, USA}
}

@inproceedings {kemerlis2014ret2dir,
    author = {Vasileios P. Kemerlis and Michalis Polychronakis and Angelos D. Keromytis},
    title = {ret2dir: Rethinking Kernel Isolation},
    booktitle = {23rd {USENIX} Security Symposium ({USENIX} Security 14)},
    year = {2014},
    isbn = {978-1-931971-15-7},
    address = {San Diego, CA},
    pages = {957--972},
    url = {https://www.usenix.org/conference/usenixsecurity14/technical-sessions/presentation/kemerlis},
    publisher = {{USENIX} Association},
    month = {Aug},
}

@Article{	  kevin1990discrete,
  title		= {The discrete logarithm problem},
  author	= {Kevin, S McCURLEY},
  journal	= {Cryptology and computational number theory},
  volume	= {42},
  pages		= {49},
  year		= {1990},
  publisher	= {American Mathematical Soc.}
}

@Article{	  kim2007faults,
  title		= {Faults, injection methods, and fault attacks},
  author	= {Kim, Chong Hee and Quisquater, Jean-Jacques},
  journal	= {IEEE Design \& Test of Computers},
  volume	= {24},
  number	= {6},
  pages		= {544--545},
  year		= {2007},
  publisher	= {IEEE}
}

@InProceedings{	  kim2012stealthmem,
  author	= {Taesoo Kim and Marcus Peinado and Gloria Mainar-Ruiz},
  title		= {{STEALTHMEM}: System-Level Protection Against Cache-Based
		  Side Channel Attacks in the Cloud},
  booktitle	= {21st {USENIX} Security Symposium ({USENIX} Security 12)},
  year		= {2012},
  isbn		= {978-931971-95-9},
  address	= {Bellevue, WA},
  pages		= {189--204},
  url		= {https://www.usenix.org/conference/usenixsecurity12/technical-sessions/presentation/kim},
  publisher	= {{USENIX}},
  month     = {Aug},
}

@Article{	  kim2014convolutional,
  title		= {Convolutional neural networks for sentence
		  classification},
  author	= {Kim, Yoon},
  journal	= {arXiv preprint arXiv:1408.5882},
  year		= {2014}
}

@InProceedings{	  kim2014flipping,
  title		= {Flipping bits in memory without accessing them: An
		  experimental study of {DRAM} disturbance errors},
  author	= {Kim, Yoongu and Daly, Ross and Kim, Jeremie and Fallin,
		  Chris and Lee, Ji Hye and Lee, Donghyuk and Wilkerson,
		  Chris and Lai, Konrad and Mutlu, Onur},
  booktitle	= {ACM SIGARCH Computer Architecture News},
  volume	= {42},
  pages		= {361--372},
  year		= {2014},
  organization	= {IEEE Press}
}

@InProceedings{	  kiriansky2018dawg,
  author	= {Kiriansky, Vladimir and Lebedev, Ilia and Amarasinghe,
		  Saman and Devadas, Srinivas and Emer, Joel},
  booktitle	= {2018 51st Annual IEEE/ACM International Symposium on
		  Microarchitecture (MICRO)},
  title		= {{DAWG}: A Defense Against Cache Timing Attacks in
		  Speculative Execution Processors},
  year		= {2018},
  volume	= {},
  number	= {},
  pages		= {974-987},
  doi		= {10.1109/MICRO.2018.00083},
  issn		= {},
  month		= {October}
}

@Article{	  kocc1995analysis,
  title		= {Analysis of sliding window techniques for exponentiation},
  author	= {Ko{\c{c}}, Cetin K},
  journal	= {Computers \& Mathematics with Applications},
  year		= {1995},
  publisher	= {Elsevier}
}

@InProceedings{	  kocher1996timing,
  author	= "Kocher, Paul C.",
  title		= "Timing Attacks on Implementations of {Diffie-Hellman},
		  {RSA}, {DSS}, and Other Systems",
  booktitle	= "Advances in Cryptology --- CRYPTO '96",
  year		= "1996",
  publisher	= "Springer",
  address	= "Berlin, Heidelberg",
  pages		= "104--113",
  isbn		= "978-3-540-68697-2"
}

@InProceedings{	  kocher1999differential,
  author	= "Kocher, Paul and Jaffe, Joshua and Jun, Benjamin",
  editor	= "Wiener, Michael",
  title		= {Differential Power Analysis},
  booktitle	= "Advances in Cryptology --- CRYPTO' 99",
  year		= "1999",
  publisher	= "Springer Berlin Heidelberg",
  address	= "Berlin, Heidelberg",
  pages		= "388--397",
  isbn		= "978-3-540-48405-9"
}

@Article{	  kocher2011introduction,
  author	= "Kocher, Paul and Jaffe, Joshua and Jun, Benjamin and
		  Rohatgi, Pankaj",
  title		= "Introduction to differential power analysis",
  journal	= "Journal of Cryptographic Engineering",
  year		= "2011",
  month		= "April",
  day		= "01",
  volume	= "1",
  number	= "1",
  pages		= "5--27",
  issn		= "2190-8516"
}

@inproceedings{kocher2018spectre,
  author    = {Paul Kocher and
               Jann Horn and
               Anders Fogh and
               Daniel Genkin and
               Daniel Gruss and
               Werner Haas and
               Mike Hamburg and
               Moritz Lipp and
               Stefan Mangard and
               Thomas Prescher and
               Michael Schwarz and
               Yuval Yarom},
  title     = {Spectre Attacks: Exploiting Speculative Execution},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {1--19},
  publisher = {{IEEE}},
  year      = {2019}
}

@InProceedings{	  kohlbrenner17,
  author	= {David Kohlbrenner and Hovav Shacham},
  title		= {On the effectiveness of mitigations against floating-point
		  timing channels},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {69--81},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@InProceedings{	  kopf2012automatic,
  author	= "K{\"o}pf, Boris and Mauborgne, Laurent and Ochoa,
		  Mart{\'i}n",
  title		= "Automatic Quantification of Cache Side-Channels",
  booktitle	= "Computer Aided Verification",
  year		= "2012",
  publisher	= "Springer",
  address	= "Berlin, Heidelberg",
  pages		= "564--580",
  isbn		= "978-3-642-31424-7"
}

@Misc{		  kosinski2016store,
  title		= {Store forwarding for data caches},
  author	= {Kosinski, Steffen and Latorre, Fernando and Cooray,
		  Niranjan and Shwartsman, Stanislav and Kalifon, Ethan and
		  Mohandru, Varun and Lopez, Pedro and Aviram-Rosenfeld, Tom
		  and Topp, Jaroslav and Zei, Li-Gao and others},
  year		= {2016},
  month		= {November} # "~29",
  publisher	= {Google Patents},
  note		= {US Patent 9,507,725}
}

@Article{	  krautter2018fpgahammer,
  title		= {{FPGAhammer}: Remote voltage fault attacks on shared {FPGA}s,
		  suitable for {DFA} on {AES}},
  author	= {Krautter, Jonas and Gnad, Dennis RE and Tahoori, Mehdi B},
  journal	= {IACR Transactions on Cryptographic Hardware and Embedded
		  Systems},
  pages		= {44--68},
  year		= {2018}
}

@Misc{		  krimer2013counter,
  title		= {Counter-based memory disambiguation techniques for
		  selectively predicting load/store conflicts},
  author	= {Krimer, Evgeni and Savransky, Guillermo and Mondjak, Idan
		  and Doweck, Jacob},
  year		= {2013},
  month		= {October} # "~1",
  publisher	= {Google Patents},
  note		= {US Patent 8,549,263}
}

@PhDThesis{	  kuhn2002compromising,
  title		= {Compromising emanations: Eavesdropping risks of computer
		  displays},
  author	= {Kuhn, Markus Guenther},
  year		= {2002},
  school	= {University of Cambridge}
}

@inproceedings{kurth2020netcat,
  author    = {Kurth, Michael and
               Gras, Ben and
               Andriesse, Dennis and
               Giuffrida, Cristiano and
               Bos, Herbert and
               Razavi, Kaveh},
  title     = {{NetCAT}: Practical Cache Attacks from the Network},
  booktitle = {2020 {IEEE} Symposium on Security and Privacy, {SP} 2020, San Francisco,
               CA, USA, May 18-20, 2020},
  pages     = {20-38},
  publisher = {{IEEE}},
  year      = {2020},
  url       = {https://doi.org/10.1109/SP40000.2020.00082},
  doi       = {10.1109/SP40000.2020.00082},
}

@Misc{		  langley2010ctgrind,
  title		= {ctgrind: Checking that functions are constant time with
		  Valgrind},
  author	= {Langley, A},
  year		= {2010}
}

@InProceedings{	  lattner2004llvm,
  author	= {Lattner, Chris and Adve, Vikram},
  title		= {{LLVM}: A Compilation Framework for Lifelong Program
		  Analysis \& Transformation},
  booktitle	= {Proceedings of the International Symposium on Code
		  Generation and Optimization: Feedback-directed and Runtime
		  Optimization},
  series	= {CGO '04},
  year		= {2004},
  isbn		= {0-7695-2102-9},
  location	= {Palo Alto, California},
  pages		= {75--},
  acmid		= {977673},
  publisher	= {IEEE Computer Society},
  address	= {Washington, DC, USA}
}

@InProceedings{	  lee2017inferring,
  author	= {Sangho Lee and Ming-Wei Shih and Prasun Gera and Taesoo
		  Kim and Hyesoon Kim and Marcus Peinado},
  title		= {Inferring Fine-grained Control Flow Inside {SGX} Enclaves
		  with Branch Shadowing},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {557--574},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@Article{	  lerman2011side,
  title		= {Side channel attack: An approach based on machine
		  learning},
  author	= {Lerman, Liran and Bontempi, Gianluca and Markowitch,
		  Olivier},
  journal	= {Center for Advanced Security Research Darmstadt},
  pages		= {29--41},
  year		= {2011}
}

@InProceedings{	  li2010fault,
  title		= {Fault sensitivity analysis},
  author	= {Li, Yang and Sakiyama, Kazuo and Gomisawa, Shigeto and
		  Fukunaga, Toshinori and Takahashi, Junko and Ohta, Kazuo},
  booktitle	= {CHES},
  volume	= {6225},
  pages		= {320--334},
  year		= {2010},
  organization	= {Springer}
}

@inproceedings {lipp2016armageddon,
  author    = {Moritz Lipp and
               Daniel Gruss and
               Raphael Spreitzer and
               Cl{\'{e}}mentine Maurice and
               Stefan Mangard},
  title     = {{ARMageddon}: Cache Attacks on Mobile Devices},
  booktitle = {{USENIX} Security Symposium},
  pages     = {549--564},
  publisher = {{USENIX} Association},
  year      = {2016}
}

@InProceedings{	  lipp2017practical,
  author	= "Lipp, Moritz and Gruss, Daniel and Schwarz, Michael and
		  Bidner, David and Maurice, Cl{\'e}mentine and Mangard,
		  Stefan",
  title		= "Practical Keystroke Timing Attacks in Sandboxed
		  {JavaScript}",
  booktitle	= "Computer Security -- ESORICS 2017",
  year		= "2017",
  publisher	= "Springer",
  pages		= "191--209",
  abstract	= "Keystrokes trigger interrupts which can be detected
		  through software side channels to reconstruct keystroke
		  timings. Keystroke timing attacks use these side channels
		  to infer typed words, passphrases, or create user
		  fingerprints. While keystroke timing attacks are considered
		  harmful, they typically require native code execution to
		  exploit the side channels and, thus, may not be practical
		  in many scenarios.",
  isbn		= "978-3-319-66399-9"
}

@inproceedings{lipp2018meltdown,
  author    = {Moritz Lipp and
               Michael Schwarz and
               Daniel Gruss and
               Thomas Prescher and
               Werner Haas and
               Anders Fogh and
               Jann Horn and
               Stefan Mangard and
               Paul Kocher and
               Daniel Genkin and
               Yuval Yarom and
               Mike Hamburg},
  title     = {Meltdown: Reading Kernel Memory from User Space},
  booktitle = {{USENIX} Security Symposium},
  pages     = {973--990},
  publisher = {{USENIX} Association},
  year      = {2018}
}

@Article{	  lipp2018nethammer,
  title		= {{Nethammer}: Inducing Rowhammer Faults through Network
		  Requests},
  author	= {Lipp, Moritz and Aga, Misiker Tadesse and Schwarz, Michael
		  and Gruss, Daniel and Maurice, Cl{\'e}mentine and Raab,
		  Lukas and Lamster, Lukas},
  journal	= {arXiv preprint arXiv:1805.04956},
  year		= {2018}
}

@inproceedings{liu2015last,
  author    = {Fangfei Liu and
               Yuval Yarom and
               Qian Ge and
               Gernot Heiser and
               Ruby B. Lee},
  title     = {Last-Level Cache Side-Channel Attacks are Practical},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {605--622},
  publisher = {{IEEE} Computer Society},
  year      = {2015}
}

@inproceedings{liu2016catalyst,
  author    = {Fangfei Liu and
               Qian Ge and
               Yuval Yarom and
               Frank McKeen and
               Carlos V. Rozas and
               Gernot Heiser and
               Ruby B. Lee},
  title     = {{CATalyst}: Defeating last-level cache side channel attacks in cloud
               computing},
  booktitle = {{HPCA}},
  pages     = {406--418},
  publisher = {{IEEE} Computer Society},
  year      = {2016}
}

@Article{	  lloyd1985ontheworst,
  author	= "Lloyd, Errol L. and Loui, Michael C.",
  title		= "On the worst case performance of buddy systems",
  journal	= "Acta Informatica",
  year		= "1985",
  month		= "October",
  day		= "01",
  volume	= "22",
  number	= "4",
  pages		= "451--473",
  issn		= "1432-0525",
  doi		= "10.1007/BF00288778",
  url		= "https://doi.org/10.1007/BF00288778"
}

@InProceedings{	  longo2015soc,
  title		= {{SoC} it to {EM}: Electromagnetic side-channel attacks on a
		  complex system-on-chip},
  author	= {Longo, Jake and De Mulder, Elke and Page, Dan and
		  Tunstall, Michael},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {620--640},
  year		= {2015},
  organization	= {Springer}
}

@Misc{		  LPM2016,
  title		= {perf\_event\_open - set up performance monitoring},
  author	= {{Linux Programmer's Manual}},
  note		= {\url{http://man7.org/linux/man-pages/man2/perf_event_open.2.html}},
  year		= {2016}
}

@InProceedings{	  luk2005pin,
  author	= {Luk, Chi-Keung and Cohn, Robert and Muth, Robert and
		  Patil, Harish and Klauser, Artur and Lowney, Geoff and
		  Wallace, Steven and Reddi, Vijay Janapa and Hazelwood,
		  Kim},
  title		= {Pin: Building Customized Program Analysis Tools with
		  Dynamic Instrumentation},
  booktitle	= {Proceedings of the 2005 ACM SIGPLAN Conference on
		  Programming Language Design and Implementation},
  series	= {PLDI '05},
  year		= {2005},
  isbn		= {1-59593-056-6},
  location	= {Chicago, IL, USA},
  pages		= {190--200},
  numpages	= {11},
  acmid		= {1065034},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {dynamic compilation, instrumentation, program analysis
		  tools}
}

@InProceedings{	  maghrebi2016breaking,
  title		= {Breaking Cryptographic Implementations Using Deep Learning
		  Techniques},
  author	= {Maghrebi, Houssem and Portigliatti, Thibault and Prouff,
		  Emmanuel},
  booktitle	= {International Conference on Security, Privacy, and Applied
		  Cryptography Engineering},
  pages		= {3--26},
  year		= {2016},
  organization	= {Springer}
}

@InProceedings{	  maisuradze2018ret2spec,
  title		= {ret2spec: Speculative execution using return stack
		  buffers},
  author	= {Maisuradze, Giorgi and Rossow, Christian},
  booktitle	= {Proceedings of the 2018 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {2109--2122},
  year		= {2018},
  organization	= {ACM}
}

@InProceedings{	  mangard2002simple,
  title		= {A simple power-analysis ({SPA}) attack on implementations
		  of the {AES} key expansion},
  author	= {Mangard, Stefan},
  booktitle	= {International Conference on Information Security and
		  Cryptology},
  pages		= {343--358},
  year		= {2002},
  organization	= {Springer}
}

@Book{		  mangard2008power,
  author	= {Mangard, Stefan and Oswald, Elisabeth and Popp, Thomas},
  title		= {Power Analysis Attacks: Revealing the Secrets of Smart
		  Cards (Advances in Information Security)},
  year		= {2007},
  isbn		= {0387308571},
  publisher	= {Springer},
  address	= {Berlin, Heidelberg}
}

@Book{		  MangardOswaldPopp2008,
  title		= {Power analysis attacks: Revealing the secrets of smart
		  cards},
  publisher	= {Springer Science \& Business Media},
  year		= {2008},
  author	= {Mangard, Stefan and Oswald, Elisabeth and Popp, Thomas}
}

@InProceedings{	  mantel2017systematic,
  author	= "Mantel, Heiko and Weber, Alexandra and K{\"o}pf, Boris",
  title		= "A Systematic Study of Cache Side Channels Across {AES}
		  Implementations",
  booktitle	= "Engineering Secure Software and Systems",
  year		= "2017",
  publisher	= "Springer",
  pages		= "213--230",
  isbn		= "978-3-319-62105-0"
}

@inproceedings{markettos2019thunderclap,
  author    = {A. Theodore Markettos and
               Colin Rothwell and
               Brett F. Gutstein and
               Allison Pearce and
               Peter G. Neumann and
               Simon W. Moore and
               Robert N. M. Watson},
  title     = {Thunderclap: Exploring Vulnerabilities in Operating System {IOMMU}
               Protection via {DMA} from Untrustworthy Peripherals},
  booktitle = {{NDSS}},
  publisher = {The Internet Society},
  year      = {2019}
}

@Article{	  marr2002hyper,
  title		= {Hyper-threading technology in the
		  netburst microarchitecture},
  author	= {Marr, Debbie and Binns, Frank and Hill, D and Hinton,
		  Glenn and Koufaty, D and others},
  journal	= {14th Hot Chips},
  year		= {2002}
}

@Article{	  martinasek2013innovative,
  title		= {Innovative method of the power analysis},
  author	= {Martinasek, Zdenek and Zeman, Vaclav},
  journal	= {Radioengineering},
  volume	= {22},
  number	= {2},
  pages		= {586--594},
  year		= {2013}
}

@InProceedings{	  martinasek2013optimization,
  title		= {Optimization of power analysis using neural network},
  author	= {Martinasek, Zdenek and Hajny, Jan and Malina, Lukas},
  booktitle	= {International Conference on Smart Card Research and
		  Advanced Applications},
  pages		= {94--107},
  year		= {2013},
  organization	= {Springer}
}

@Misc{		  mcnally2012fuzzing,
  title		= {Fuzzing: The State of the Art},
  author	= {McNally, Richard and Yiu, Ken and Grove, Duncan and
		  Gerhardy, Damien},
  year		= {2012},
  howpublished	= {\url{http://bit.ly/2DgUIrq}}
}

@Misc{		  memtest86,
  title		= {{MemTest86}, The original industry standard memory
		  diagnostic utility},
  author	= {{PassMark Software}},
  note		= {\url{https://www.memtest86.com/}},
  year		= {2019}
}

@Misc{		  microsoft2018spectreoption,
  title		= {Spectre mitigations in {MSVC}},
  author	= {Microsoft},
  howpublished	= {\url{http://bit.ly/2Hl3cjE}},
  note		= {Accessed: 2018-02-28}
}

@InProceedings{	  minentropy2009,
  author	= {Smith, Geoffrey},
  title		= {On the Foundations of Quantitative Information Flow},
  booktitle	= {Foundations of Software Science and Computational
		  Structures},
  year		= {2009},
  publisher	= {Springer},
  pages		= {288--302}
}

@Misc{		  mitre2019wolfssl,
  title		= {{CVE}-2019-19962},
  howpublished	= {Available from {MITRE}, {CVE-ID} {CVE}-2019-19962.},
  year		= {2019},
  month		= {December},
  url		= {https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2019-19962},
  urldate	= {24 December 2019}
}

@inproceedings{moghimi2017cachezoom,
  author    = {Ahmad Moghimi and
               Gorka Irazoqui and
               Thomas Eisenbarth},
  title     = {{CacheZoom}: How {SGX} Amplifies the Power of Cache Attacks},
  booktitle = {{CHES}},
  series    = {Lecture Notes in Computer Science},
  volume    = {10529},
  pages     = {69--90},
  publisher = {Springer},
  year      = {2017}
}

@InProceedings{	  moghimi2018memjam,
  author	= {Ahmad Moghimi and Thomas Eisenbarth and Berk Sunar},
  title		= {{MemJam}: {A} False Dependency Attack Against
		  Constant-Time Crypto Implementations in {SGX}},
  booktitle	= {Topics in Cryptology - {CT-RSA} 2018 - The Cryptographers'
		  Track at the {RSA} Conference 2018, San Francisco, CA, USA,
		  April 16-20, 2018, Proceedings},
  pages		= {21--44},
  year		= {2018},
  timestamp	= {Sat, 05 May 2018 23:05:34 +0200}
}

@InProceedings{	  mucci1999papi,
  title		= {{PAPI}: A portable interface to hardware performance
		  counters},
  author	= {Mucci, Philip J and Browne, Shirley and Deane, Christine
		  and Ho, George},
  booktitle	= {Proceedings of the department of defense HPCMP users group
		  conference},
  volume	= {710},
  year		= {1999}
}

@Misc{		  mulnix2017skylake,
  title		= {{Intel} {Xeon} Processor Scalable Family Technical
		  Overview},
  author	= {Mulnix, David},
  year		= {2017},
  howpublished	= {\url{https://software.intel.com/en-us/articles/intel-xeon-processor-scalable-family-technical-overview}},
  note		= {Accessed: 2019-07-10}
}

@TechReport{	  nethercote2004dynamic,
  title		= {Dynamic binary analysis and instrumentation},
  author	= {Nethercote, Nicholas},
  year		= {2004},
  institution	= {University of Cambridge, Computer Laboratory}
}

@inproceedings{neugebauer2018pcieperformance,
  author    = {Rolf Neugebauer and
               Gianni Antichi and
               Jos{\'{e}} Fernando Zazo and
               Yury Audzevich and
               Sergio L{\'{o}}pez{-}Buedo and
               Andrew W. Moore},
  title     = {Understanding {PCIe} performance for end host networking},
  booktitle = {{SIGCOMM}},
  pages     = {327--341},
  publisher = {{ACM}},
  year      = {2018}
}

@InProceedings{	  NybergRueppel,
  author    = {Kaisa Nyberg and
               Rainer A. Rueppel},
  editor    = {Dorothy E. Denning and
               Raymond Pyle and
               Ravi Ganesan and
               Ravi S. Sandhu and
               Victoria Ashby},
  title     = {A New Signature Scheme Based on the {DSA} Giving Message Recovery},
  booktitle = {{CCS} '93, Proceedings of the 1st {ACM} Conference on Computer and
               Communications Security, Fairfax, Virginia, USA, November 3-5, 1993},
  pages     = {58--61},
  publisher = {{ACM}},
  year      = {1993},
  url       = {https://doi.org/10.1145/168588.168595},
  doi       = {10.1145/168588.168595},
}

@inproceedings{oren2015spy,
  author    = {Yossef Oren and
               Vasileios P. Kemerlis and
               Simha Sethumadhavan and
               Angelos D. Keromytis},
  title     = {The Spy in the Sandbox: Practical Cache Attacks in {JavaScript} and
               their Implications},
  booktitle = {{CCS}},
  pages     = {1406--1418},
  publisher = {{ACM}},
  year      = {2015}
}

@inproceedings{osvik2006cache,
  author    = {Dag Arne Osvik and
               Adi Shamir and
               Eran Tromer},
  title     = {Cache Attacks and Countermeasures: The Case of {AES}},
  booktitle = {{CT-RSA}},
  series    = {Lecture Notes in Computer Science},
  volume    = {3860},
  pages     = {1--20},
  publisher = {Springer},
  year      = {2006}
}

@Article{	  page2006note,
  title		= {A Note On Side-Channels Resulting From Dynamic
		  Compilation.},
  author	= {Page, Dan},
  journal	= {IACR Cryptology ePrint Archive},
  volume	= {2006},
  pages		= {349},
  year		= {2006}
}

@Misc{		  PageCache2002,
  author	= {D. Page},
  title		= {Theoretical Use of Cache Memory as a Cryptanalytic
		  Side-Channel},
  howpublished	= {Cryptology ePrint Archive, Report 2002/169},
  year		= {2002},
  note		= {\url{https://eprint.iacr.org/2002/169}}
}

@InProceedings{	  Papernot:2017:PBA,
  author    = {Nicolas Papernot and
               Patrick D. McDaniel and
               Ian J. Goodfellow and
               Somesh Jha and
               Z. Berkay Celik and
               Ananthram Swami},
  editor    = {Ramesh Karri and
               Ozgur Sinanoglu and
               Ahmad{-}Reza Sadeghi and
               Xun Yi},
  title     = {Practical Black-Box Attacks against Machine Learning},
  booktitle = {Proceedings of the 2017 {ACM} on Asia Conference on Computer and Communications
               Security, AsiaCCS 2017, Abu Dhabi, United Arab Emirates, April 2-6,
               2017},
  pages     = {506--519},
  publisher = {{ACM}},
  year      = {2017},
  url       = {https://doi.org/10.1145/3052973.3053009},
  doi       = {10.1145/3052973.3053009},
}

@InProceedings{	  pasareanu2016multi,
  author	= {C. S. Pasareanu and Q. Phan and P. Malacaria},
  booktitle	= {2016 IEEE 29th Computer Security Foundations Symposium
		  (CSF)},
  title		= {Multi-run Side-Channel Analysis Using Symbolic Execution
		  and Max-{SMT}},
  year		= {2016},
  volume	= {},
  number	= {},
  pages		= {387-400},
  keywords	= {computability;cryptography;multirun side-channel
		  analysis;symbolic execution;max-SMT;satisfiability modulo
		  theory;confidential information;program
		  analysis;information quantification;side-channel
		  measurements;model counting metrics;information-theoretic
		  metrics;Symbolic PathFinder tool;password checking
		  function;cryptographic
		  functions;Java;Cryptography;Concrete;Computational
		  modeling;Channel capacity;Measurement
		  uncertainty;Context;Side-Channel Attacks;Quantitative
		  Information Flow;Cryptography;Multi-run Security;Symbolic
		  Execution;Satisfiability Modulo Theories;Max-SMT},
  issn		= {2374-8303},
  month		= {June}
}

@InProceedings{	  Payer2016,
  author	= {Payer, Mathias},
  title		= {{HexPADS}: A Platform to Detect ``Stealth'' Attacks},
  booktitle	= {Engineering Secure Software and Systems: 8th International
		  Symposium, ESSoS 2016, Proceedings},
  year		= {2016},
  pages		= {138--154},
  publisher	= {Springer}
}

@InProceedings{	  payer2016hexpads,
  title		= {{HexPADS}: a platform to detect “stealth” attacks},
  author	= {Payer, Mathias},
  booktitle	= {International Symposium on Engineering Secure Software and
		  Systems},
  pages		= {138--154},
  year		= {2016},
  organization	= {Springer}
}

@mastersthesis{peglow2020iommu,
  author = {Peglow, Christoph},
  title = {Security analysis of hybrid {Intel} {CPU}/{FPGA} platforms using {IOMMU}s against {I/O} attacks},
  school = {University of L\"ubeck},
  year = {2020},
  type = {Master's thesis},
  address = {Ratzeburger Allee 160, 23562 L\"ubeck, Germany},
  month = {Jul}
}

@Misc{		  percival2005cache,
  title		= {Cache missing for fun and profit},
  author	= {Percival, Colin},
  year		= {2005},
  publisher	= {BSDCan}
}

@InProceedings{	  pereida2016make,
  author    = {Cesar Pereida Garc{\'{\i}}a and
               Billy Bob Brumley and
               Yuval Yarom},
  editor    = {Edgar R. Weippl and
               Stefan Katzenbeisser and
               Christopher Kruegel and
               Andrew C. Myers and
               Shai Halevi},
  title     = {"Make Sure {DSA} Signing Exponentiations Really are Constant-Time"},
  booktitle = {Proceedings of the 2016 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Vienna, Austria, October 24-28, 2016},
  pages     = {1639--1650},
  publisher = {{ACM}},
  year      = {2016},
  url       = {https://doi.org/10.1145/2976749.2978420},
  doi       = {10.1145/2976749.2978420},
}

@InProceedings{	  pessl2016drama,
  author	= {Pessl, Peter and Gruss, Daniel and Maurice, Cl{\'e}mentine
		  and Schwarz, Michael and Mangard, Stefan},
  title		= {{DRAMA}: Exploiting {DRAM} Addressing for {Cross}-{CPU}
		  Attacks},
  booktitle	= {25th {USENIX} Security Symposium ({USENIX} Security 16)},
  year		= {2016},
  isbn		= {978-1-931971-32-4},
  address	= {Austin, TX},
  pages		= {565--581},
  url		= {https://www.usenix.org/conference/usenixsecurity16/technical-sessions/presentation/pessl},
  publisher	= {{USENIX} Association},
  month		= {Aug}
}

@Unpublished{	  pmcs,
  key		= {{PMCs}},
  title		= {{The PMCs of EC2: Measuring IPC}},
  year		= {2017},
  note		= {\url{http://bit.ly/2sMY8RN}},
  biburl	= {http://www.brendangregg.com/blog/2017-05-04/the-pmcs-of-ec2.html},
  keywords	= {matrixssl},
  owner		= {MehmetSinan},
  timestamp	= {2014.05.16}
}

@InProceedings{	  provelengios2019characterization,
  title		= {Characterization of Long Wire Data Leakage in Deep
		  Submicron FPGAs},
  author	= {Provelengios, George and Ramesh, Chethan and Patil,
		  Shivukumar B and Eguro, Ken and Tessier, Russell and
		  Holcomb, Daniel},
  booktitle	= {Proceedings of the 2019 ACM/SIGDA International Symposium
		  on Field-Programmable Gate Arrays},
  pages		= {292--297},
  year		= {2019},
  organization	= {ACM}
}

@Misc{		  pub1993digital,
  title		= {Digital signature standard},
  author	= {PUB, NIST FIPS},
  year		= {1993},
  publisher	= {National Institute of Standards and Technology, US
		  Department of Commerce, DRAFT}
}

@InProceedings{	  qiao2016new,
  title		= {A new approach for rowhammer attacks},
  author	= {Qiao, Rui and Seaborn, Mark},
  booktitle	= {Hardware Oriented Security and Trust (HOST), 2016 IEEE
		  International Symposium on},
  pages		= {161--166},
  year		= {2016},
  organization	= {IEEE}
}

@Article{	  quisquater2001electromagnetic,
  title		= {Electromagnetic analysis (ema): Measures and
		  counter-measures for smart cards},
  author	= {Quisquater, Jean-Jacques and Samyde, David},
  journal	= {Smart Card Programming and Security},
  pages		= {200--210},
  year		= {2001},
  publisher	= {Springer}
}

@InProceedings{	  ramesh2018fpga,
  title		= {FPGA side channel attacks without physical access},
  author	= {Ramesh, Chethan and Patil, Shivukumar B and Dhanuskodi,
		  Siva Nishok and Provelengios, George and Pillement,
		  S{\'e}bastien and Holcomb, Daniel and Tessier, Russell},
  booktitle	= {2018 IEEE 26th Annual International Symposium on
		  Field-Programmable Custom Computing Machines (FCCM)},
  pages		= {45--52},
  year		= {2018},
  organization	= {IEEE}
}

@Misc{		  rammon,
  title		= {RAMMon Passmark RAM SPD data retrieval tool},
  author	= {{PassMark} Software},
  note		= {\url{https://www.passmark.com/products/rammon.htm}},
  year		= {2018}
}

@InProceedings{	  rane2015raccoon,
  author	= {Ashay Rane and Calvin Lin and Mohit Tiwari},
  title		= {{Raccoon}: Closing Digital Side-Channels through
		  Obfuscated Execution},
  booktitle	= {24th {USENIX} Security Symposium ({USENIX} Security 15)},
  year		= {2015},
  isbn		= {978-1-931971-232},
  address	= {Washington, DC},
  pages		= {431--446},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@InProceedings{	  rane2016secure,
  author	= {Ashay Rane and Calvin Lin and Mohit Tiwari},
  title		= {Secure, Precise, and Fast Floating-Point Operations on x86
		  Processors},
  booktitle	= {25th {USENIX} Security Symposium ({USENIX} Security 16)},
  year		= {2016},
  isbn		= {978-1-931971-32-4},
  address	= {Austin, TX},
  pages		= {71--86},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@inproceedings {razavi2016flip,
    author = {Kaveh Razavi and Ben Gras and Erik Bosman and Bart Preneel and Cristiano Giuffrida and Herbert Bos},
    title = {{Flip Feng Shui}: Hammering a Needle in the Software Stack},
    booktitle = {25th {USENIX} Security Symposium ({USENIX} Security 16)},
    year = {2016},
    isbn = {978-1-931971-32-4},
    address = {Austin, TX},
    pages = {1--18},
    url = {https://www.usenix.org/conference/usenixsecurity16/technical-sessions/presentation/razavi},
    publisher = {{USENIX} Association},
    month = {Aug},
}

@Misc{		  RDRAND,
  key		= {{RDRAND}},
  title		= {{Intel} Digital Random Number Generator ({DRNG}) Software
		  Implementation Guide},
  howpublished	= {\url{https://intel.ly/1VNnVkE}},
  note		= {Accessed: 2018-11-23},
  author	= {Intel}
}

@InProceedings{	  reparaz2017dude,
  author	= {O. Reparaz and J. Balasch and I. Verbauwhede},
  booktitle	= {Design, Automation Test in Europe Conference Exhibition
		  (DATE), 2017},
  title		= {Dude, is my code constant time?},
  year		= {2017},
  volume	= {},
  number	= {},
  pages		= {1697-1702},
  keywords	= {C language;cryptography;dudect;leakage detection
		  techniques;C;black-box testing;variable-time cryptographic
		  implementations;Timing;Tools;Cryptography;Hardware;Testing;Context;Timing
		  attacks;leakage detection;tools for secure software
		  implementations;secure coding methodology;constant-time
		  implementations},
  issn		= {1558-1101},
  month		= {March}
}

@inproceedings{ristenpart2009hey,
  author    = {Thomas Ristenpart and
               Eran Tromer and
               Hovav Shacham and
               Stefan Savage},
  title     = {Hey, you, get off of my cloud: {Exploring} information leakage in third-party
               compute clouds},
  booktitle = {{CCS}},
  pages     = {199--212},
  publisher = {{ACM}},
  year      = {2009}
}

@InProceedings{	  SCANDALEE,
  author	= {D. Strobel and F. Bache and D. Oswald and F. Schellenberg
		  and C. Paar},
  title		= {{SCANDALee}: A {Side-ChANnel-based DisAssembLer} using
		  local electromagnetic emanations},
  booktitle	= {2015 Design, Automation Test in Europe Conference
		  Exhibition (DATE)},
  year		= {2015},
  pages		= {139-144},
  month		= {March},
  issn		= {1530-1591},
  keywords	= {cryptographic protocols;firmware;learning (artificial
		  intelligence);program debugging;reverse
		  engineering;SCANDALee;classification
		  problem;cryptography;dynamic code recognition;embedded
		  system debugging;firmware IP violation detection;general
		  security;linear discriminant analysis;local electromagnetic
		  emanations;localized electromagnetic
		  measurements;proprietary ciphers;reverse
		  engineering;security protocols;side-channel
		  analysis;side-channel-based disassembler;supervised
		  learning algorithm;Algorithm design and
		  analysis;Clocks;Feature extraction;Position
		  measurement;Probes;Reverse engineering;Security}
}

@InProceedings{	  schellenberg2018remote,
  title		= {Remote inter-chip power analysis side-channel attacks at
		  board-level},
  author	= {Schellenberg, Falk and Gnad, Dennis RE and Moradi, Amir
		  and Tahoori, Mehdi B},
  booktitle	= {2018 IEEE/ACM International Conference on Computer-Aided
		  Design (ICCAD)},
  pages		= {1--7},
  year		= {2018},
  organization	= {IEEE}
}

@InProceedings{	  schindler2005stochastic,
  title		= {A stochastic model for differential side channel
		  cryptanalysis},
  author	= {Schindler, Werner and Lemke, Kerstin and Paar, Christof},
  booktitle	= {International Workshop on Cryptographic Hardware and
		  Embedded Systems},
  pages		= {30--46},
  year		= {2005},
  organization	= {Springer}
}

@inproceedings {shusterman2019robust,
  author    = {Anatoly Shusterman and
               Lachlan Kang and
               Yarden Haskal and
               Yosef Meltser and
               Prateek Mittal and
               Yossi Oren and
               Yuval Yarom},
  title     = {Robust Website Fingerprinting Through the Cache Occupancy Channel},
  booktitle = {{USENIX} Security Symposium},
  pages     = {639--656},
  publisher = {{USENIX} Association},
  year      = {2019}
}

@InProceedings{	  schwarz2017fantastic,
  author    = {Michael Schwarz and
               Cl{\'{e}}mentine Maurice and
               Daniel Gruss and
               Stefan Mangard},
  title     = {Fantastic Timers and Where to Find Them: High-Resolution Microarchitectural
               Attacks in {JavaScript}},
  booktitle = {Financial Cryptography},
  series    = {Lecture Notes in Computer Science},
  volume    = {10322},
  pages     = {247--267},
  publisher = {Springer},
  year      = {2017}
}

@InProceedings{	  schwarz2017malware,
  author	= "Schwarz, Michael and Weiser, Samuel and Gruss, Daniel and
		  Maurice, Cl{\'e}mentine and Mangard, Stefan",
  title		= "Malware Guard Extension: Using {SGX} to Conceal Cache
		  Attacks",
  booktitle	= "Detection of Intrusions and Malware, and Vulnerability
		  Assessment",
  year		= "2017",
  publisher	= "Springer",
  pages		= "3--24",
  abstract	= "In modern computer systems, user processes are isolated
		  from each other by the operating system and the hardware.
		  Additionally, in a cloud scenario it is crucial that the
		  hypervisor isolates tenants from other tenants that are
		  co-located on the same physical machine. However, the
		  hypervisor does not protect tenants against the cloud
		  provider and thus the supplied operating system and
		  hardware. Intel SGX provides a mechanism that addresses
		  this scenario. It aims at protecting user-level software
		  from attacks from other processes, the operating system,
		  and even physical attackers.",
  isbn		= "978-3-319-60876-1"
}

@Misc{		  schwarz2019pteditor,
  author	= {Michael Schwarz},
  title		= {{PTEditor}: A small library to modify all page-table levels
		  of all processes from user space for x86\_64 and {ARM}v8},
  month		= {April},
  year		= {2019},
  version	= {738f42e},
  publisher	= {GitHub},
  howpublished	= {\url{https://github.com/misc0110/PTEditor}}
}

@Article{	  seaborn2015exploiting,
  title		= {Exploiting the {DRAM} rowhammer bug to gain kernel
		  privileges},
  author	= {Seaborn, Mark and Dullien, Thomas},
  journal	= {Black Hat},
  volume	= {15},
  year		= {2015}
}

@Article{	  seaborn2015physical,
  title		= {How physical addresses map to rows and banks in {DRAM}},
  author	= {Seaborn, Mark},
  journal	= {Retrieved on July},
  volume	= {20},
  pages		= {2015},
  year		= {2015}
}

@InProceedings{	  Serebrin2011,
  author	= {Serebrin, Benjamin and Hecht, Daniel},
  title		= {Virtualizing Performance Counters},
  booktitle	= {Proceedings of the 2011 International Conference on
		  Parallel Processing},
  series	= {Euro-Par'11},
  year		= {2012},
  isbn		= {978-3-642-29736-6},
  location	= {Bordeaux, France},
  pages		= {223--233},
  numpages	= {11},
  acmid		= {2238385},
  publisher	= {Springer},
  address	= {Berlin, Heidelberg}
}

@Article{	  SGXpectre18,
  author	= {{Chen}, G. and {Chen}, S. and {Xiao}, Y. and {Zhang}, Y.
		  and {Lin}, Z. and {Lai}, T.~H.},
  title		= "{{SGXpectre Attacks}: Leaking Enclave Secrets via
		  Speculative Execution}",
  journal	= {ArXiv e-prints},
  archiveprefix	= "arXiv",
  eprint	= {1802.09085},
  primaryclass	= "cs.CR",
  keywords	= {Computer Science - Cryptography and Security},
  year		= 2018,
  month		= {February}
}

@InProceedings{	  shaik2018mmu,
  author	= {Stephan van Schaik and Cristiano Giuffrida and Herbert Bos
		  and Kaveh Razavi},
  title		= {{Malicious Management Unit}: Why Stopping Cache Attacks in
		  Software is Harder Than You Think},
  booktitle	= {27th {USENIX} Security Symposium ({USENIX} Security 18)},
  year		= {2018},
  isbn		= {978-1-939133-04-5},
  address	= {Baltimore, MD},
  pages		= {937--954},
  url		= {https://www.usenix.org/conference/usenixsecurity18/presentation/van-schaik},
  publisher	= {{USENIX} Association},
  month		= {Aug}
}

@inproceedings{shih2017t,
  author    = {Ming{-}Wei Shih and
               Sangho Lee and
               Taesoo Kim and
               Marcus Peinado},
  title     = {{T-SGX:} Eradicating Controlled-Channel Attacks Against Enclave Programs},
  booktitle = {24th Annual Network and Distributed System Security Symposium, {NDSS}
               2017, San Diego, California, USA, February 26 - March 1, 2017},
  publisher = {The Internet Society},
  year      = {2017},
  url       = {https://www.ndss-symposium.org/ndss2017/ndss-2017-programme/t-sgx-eradicating-controlled-channel-attacks-against-enclave-programs/},
}

@inproceedings{sibert1995intel,
  author    = {Olin Sibert and
               Phillip A. Porras and
               Robert Lindell},
  title     = {The {Intel} 80{\texttimes}86 processor architecture: {P}itfalls for secure
               systems},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {211--222},
  publisher = {{IEEE} Computer Society},
  year      = {1995}
}

@Misc{		  simon2018you,
  title		= {What you get is what you {C}: Controlling side effects in
		  mainstream {C} compilers},
  author	= {Simon, Laurent and Chisnall, David and Anderson, Ross},
  year		= {2018},
  publisher	= {EuroS\&P}
}

@InProceedings{	  SinghEtAl2017,
  author	= {Singh, Baljit and Evtyushkin, Dmitry and Elwell, Jesse and
		  Riley, Ryan and Cervesato, Iliano},
  title		= {On the Detection of Kernel-Level Rootkits Using Hardware
		  Performance Counters},
  booktitle	= {Proceedings of the 2017 ACM on Asia Conference on Computer
		  and Communications Security},
  year		= {2017},
  pages		= {483--493},
  organization	= {ACM}
}

@InProceedings{	  sinha2017compiler,
  author	= {Sinha, Rohit and Rajamani, Sriram and Seshia, Sanjit A.},
  title		= {A Compiler and Verifier for Page Access Oblivious
		  Computation},
  booktitle	= {Proceedings of the 2017 11th Joint Meeting on Foundations
		  of Software Engineering},
  series	= {ESEC/FSE 2017},
  year		= {2017},
  isbn		= {978-1-4503-5105-8},
  location	= {Paderborn, Germany},
  pages		= {649--660},
  acmid		= {3106248},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {Confidentiality, Enclave Programs, Secure Systems, Side
		  Channels}
}

@Misc{		  skylake_wikichip,
  title		= {{Skylake (client) - Microarchitectures - Intel}},
  author	= {{WikiChip}},
  howpublished	= {\url{https://en.wikichip.org/wiki/intel/microarchitectures/skylake_(client)}},
  note		= {Accessed: 2019-02-05}
}

@InProceedings{	  sm2BaiZhang,
  author	= {L. Bai and Y. Zhang and G. Yang},
  booktitle	= {2012 2nd International Conference on Consumer Electronics,
		  Communications and Networks (CECNet)},
  title		= {{SM2} cryptographic algorithm based on discrete logarithm
		  problem and prospect},
  year		= {2012},
  volume	= {},
  number	= {},
  pages		= {1294-1297},
  issn		= {},
  month		= {April}
}

@InProceedings{	  sommer2010outside,
  author    = {Robin Sommer and
               Vern Paxson},
  title     = {Outside the Closed World: On Using Machine Learning for Network Intrusion
               Detection},
  booktitle = {31st {IEEE} Symposium on Security and Privacy, S{\&}P 2010, 16-19
               May 2010, Berleley/Oakland, California, {USA}},
  pages     = {305--316},
  publisher = {{IEEE} Computer Society},
  year      = {2010},
  url       = {https://doi.org/10.1109/SP.2010.25},
  doi       = {10.1109/SP.2010.25},
}

@Article{	  spreitzer2017systematic,
  title		= {Systematic Classification of Side-Channel Attacks: A Case
		  Study for Mobile Devices},
  author	= {Spreitzer, Raphael and Moonsamy, Veelasha and Korak,
		  Thomas and Mangard, Stefan},
  journal	= {IEEE Communications Surveys \& Tutorials},
  year		= {2017},
  publisher	= {IEEE},
  address	= {Washington, DC, USA}
}

@Misc{		  SSB,
  key		= {{speculative}},
  title		= {speculative execution, variant 4: Speculative store bypass},
  howpublished	= {\url{https://bugs.chromium.org/p/project-zero/issues/detail?id=1528}},
  note		= {Accessed: 2018-11-23},
  author	= {Google}
}

@Article{	  standaert2008using,
  title		= {Using subspace-based template attacks to compare and
		  combine power and electromagnetic information leakages},
  author	= {Standaert, Fran{\c{c}}ois-Xavier and Archambeau,
		  C{\'e}dric},
  journal	= {Cryptographic Hardware and Embedded Systems--CHES 2008},
  pages		= {411--425},
  year		= {2008},
  publisher	= {Springer}
}

@InProceedings{	  standaert2009unified,
  author	= "Standaert, Fran{\c{c}}ois-Xavier and Malkin, Tal G. and
		  Yung, Moti",
  title		= "A Unified Framework for the Analysis of Side-Channel Key
		  Recovery Attacks",
  booktitle	= "Advances in Cryptology - EUROCRYPT 2009",
  year		= "2009",
  publisher	= "Springer",
  address	= "Berlin, Heidelberg",
  pages		= "443--461",
  isbn		= "978-3-642-01001-9"
}

@Article{	  stecklina2018lazyfp,
  title		= {{LazyFP}: Leaking {FPU} Register State using
		  Microarchitectural Side-Channels},
  author	= {Stecklina, Julian and Prescher, Thomas},
  journal	= {arXiv preprint arXiv:1806.07480},
  year		= {2018}
}

@InProceedings{	  stefanov2013path,
  author    = {Emil Stefanov and
               Marten van Dijk and
               Elaine Shi and
               Christopher W. Fletcher and
               Ling Ren and
               Xiangyao Yu and
               Srinivas Devadas},
  editor    = {Ahmad{-}Reza Sadeghi and
               Virgil D. Gligor and
               Moti Yung},
  title     = {Path {ORAM:} an extremely simple oblivious {RAM} protocol},
  booktitle = {2013 {ACM} {SIGSAC} Conference on Computer and Communications Security,
               CCS'13, Berlin, Germany, November 4-8, 2013},
  pages     = {299--310},
  publisher = {{ACM}},
  year      = {2013},
  url       = {https://doi.org/10.1145/2508859.2516660},
  doi       = {10.1145/2508859.2516660},
}

@inproceedings{sullivan2018microarchitectural,
  author    = {Dean Sullivan and
               Orlando Arias and
               Travis Meade and
               Yier Jin},
  title     = {Microarchitectural Minefields: 4K-Aliasing Covert Channel and Multi-Tenant
               Detection in Iaas Clouds},
  booktitle = {25th Annual Network and Distributed System Security Symposium, {NDSS}
               2018, San Diego, California, USA, February 18-21, 2018},
  publisher = {The Internet Society},
  year      = {2018},
  url       = {http://wp.internetsociety.org/ndss/wp-content/uploads/sites/25/2018/02/ndss2018\_06A-3\_Sullivan\_paper.pdf},
}

@InProceedings{	  sundermeyer2012lstm,
  title		= {{LSTM} neural networks for language modeling},
  author	= {Sundermeyer, Martin and Schl{\"u}ter, Ralf and Ney,
		  Hermann},
  booktitle	= {Thirteenth Annual Conference of the International Speech
		  Communication Association},
  year		= {2012}
}

@InProceedings{	  szegedy2015going,
  title		= {Going deeper with convolutions},
  author	= {Szegedy, Christian and Liu, Wei and Jia, Yangqing and
		  Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and
		  Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich,
		  Andrew},
  booktitle	= {Proceedings of the IEEE conference on computer vision and
		  pattern recognition},
  pages		= {1--9},
  year		= {2015}
}

@InProceedings{	  tang2017clkscrew,
  author	= {Adrian Tang and Simha Sethumadhavan and Salvatore Stolfo},
  title		= {{CLKSCREW}: Exposing the Perils of Security-Oblivious
		  Energy Management},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {1057--1074},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@InCollection{	  TangEtAl2014,
  author	= {Tang, Adrian and Sethumadhavan, Simha and Stolfo,
		  SalvatoreJ.},
  title		= {Unsupervised Anomaly-Based Malware Detection Using
		  Hardware Features},
  booktitle	= {Research in Attacks, Intrusions and Defenses (RAID)},
  publisher	= {Springer},
  year		= {2014},
  volume	= {8688},
  series	= {Lecture Notes in Computer Science},
  pages		= {109-129},
  isbn		= {978-3-319-11378-4},
  language	= {English}
}

@Article{	  taram2019packetchasing,
  title		= {{Packet Chasing}: Spying on Network Packets over a Cache
		  Side-Channel},
  author	= {Taram, Mohammadkazem and Venkat, Ashish and Tullsen,
		  Dean},
  journal	= {arXiv preprint arXiv:1909.04841},
  year		= {2019}
}

@InProceedings{	  tatar2018throwhammer,
  title		= {{Throwhammer}: Rowhammer Attacks over the Network and
		  Defenses},
  author	= {Tatar, Andrei and Krishnan, Radhesh and Athanasopoulos,
		  Elias and Giuffrida, Cristiano and Bos, Herbert and Razavi,
		  Kaveh},
  booktitle	= {2018 {USENIX} Annual Technical Conference ({USENIX} {ATC}
		  18)},
  year		= {2018},
  address	= {Boston, MA},
  publisher	= {{USENIX} Association}
}

@InCollection{	  terpstra2010collecting,
  title		= {Collecting performance data with {PAPI-C}},
  author	= {Terpstra, Dan and Jagode, Heike and You, Haihang and
		  Dongarra, Jack},
  booktitle	= {Tools for High Performance Computing 2009},
  pages		= {157--173},
  year		= {2010},
  publisher	= {Springer}
}

@Article{	  tromer2010efficient,
  title		= {Efficient cache attacks on {AES}, and countermeasures},
  author	= {Tromer, Eran and Osvik, Dag Arne and Shamir, Adi},
  journal	= {Journal of Cryptology},
  year		= {2010},
  publisher	= {Springer}
}

@InProceedings{	  tsunoo2003cryptanalysis,
  author	= "Tsunoo, Yukiyasu and Saito, Teruo and Suzaki, Tomoyasu and
		  Shigeri, Maki and Miyauchi, Hiroshi",
  editor	= "Walter, Colin D. and Ko{\c{c}}, {\c{C}}etin K. and Paar,
		  Christof",
  title		= {Cryptanalysis of {DES} Implemented on Computers with
		  Cache},
  booktitle	= "Cryptographic Hardware and Embedded Systems - CHES 2003",
  year		= "2003",
  publisher	= "Springer Berlin Heidelberg",
  address	= "Berlin, Heidelberg",
  pages		= "62--76",
  isbn		= "978-3-540-45238-6"
}

@Misc{		  turner2018retpoline,
  title		= {{Retpoline}: A software construct for preventing
		  branch-target-injection},
  author	= {Turner, Paul},
  howpublished	= {\url{https://support.google.com/faqs/answer/7625886}},
  note		= {Accessed: 2018-02-28}
}

@InProceedings{	  van2017telling,
  author	= {Jo Van Bulck and Nico Weichbrodt and R{\"u}diger Kapitza
		  and Frank Piessens and Raoul Strackx},
  title		= {Telling Your Secrets without Page Faults: Stealthy Page
		  Table-Based Attacks on Enclaved Execution},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {1041--1056},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@inproceedings {van2018foreshadow,
    author = {Jo Van Bulck and Marina Minkin and Ofir Weisse and Daniel Genkin and Baris Kasikci and Frank Piessens and Mark Silberstein and Thomas F. Wenisch and Yuval Yarom and Raoul Strackx},
    title = {Foreshadow: Extracting the Keys to the Intel {SGX} Kingdom with Transient {Out-of-Order} Execution},
    booktitle = {27th {USENIX} Security Symposium ({USENIX} Security 18)},
    year = {2018},
    isbn = {978-1-939133-04-5},
    address = {Baltimore, MD},
    pages = {991{\textendash}1008},
    url = {https://www.usenix.org/conference/usenixsecurity18/presentation/bulck},
    publisher = {{USENIX} Association},
    month = {Aug},
}

@InProceedings{	  van2018nemesis,
  title		= {{Nemesis}: Studying Microarchitectural Timing Leaks in
		  Rudimentary CPU Interrupt Logic},
  author	= {Van Bulck, Jo and Piessens, Frank and Strackx, Raoul},
  booktitle	= {Proceedings of the 2018 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {178--195},
  year		= {2018},
  organization	= {ACM}
}

@InProceedings{	  vanbulck2017SGXStep,
  author	= {Van Bulck, Jo and Piessens, Frank and Strackx, Raoul},
  title		= {{SGX}-Step: A Practical Attack Framework for Precise
		  Enclave Execution Control},
  booktitle	= {Proceedings of the 2Nd Workshop on System Software for
		  Trusted Execution},
  series	= {SysTEX'17},
  year		= {2017},
  isbn		= {978-1-4503-5097-6},
  location	= {Shanghai, China},
  pages		= {4:1--4:6},
  articleno	= {4},
  numpages	= {6},
  url		= {http://doi.acm.org/10.1145/3152701.3152706},
  doi		= {10.1145/3152701.3152706},
  acmid		= {3152706},
  publisher	= {ACM},
  address	= {New York, NY, USA},
  keywords	= {Controlled-Channel, Intel SGX, Interrupt}
}

@InProceedings{	  veen2016drammer,
  author    = {Victor van der Veen and
               Yanick Fratantonio and
               Martina Lindorfer and
               Daniel Gruss and
               Cl{\'{e}}mentine Maurice and
               Giovanni Vigna and
               Herbert Bos and
               Kaveh Razavi and
               Cristiano Giuffrida},
  editor    = {Edgar R. Weippl and
               Stefan Katzenbeisser and
               Christopher Kruegel and
               Andrew C. Myers and
               Shai Halevi},
  title     = {Drammer: Deterministic Rowhammer Attacks on Mobile Platforms},
  booktitle = {Proceedings of the 2016 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Vienna, Austria, October 24-28, 2016},
  pages     = {1675--1689},
  publisher = {{ACM}},
  year      = {2016},
  url       = {https://doi.org/10.1145/2976749.2978406},
  doi       = {10.1145/2976749.2978406},
}

@InProceedings{vila2018theory,
  author    = {Pepe Vila and
               Boris K{\"{o}}pf and
               Jos{\'{e}} F. Morales},
  title     = {Theory and Practice of Finding Eviction Sets},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {39--54},
  publisher = {{IEEE}},
  year      = {2019}
}

@Misc{		  VMwareCVE,
  key		= {{VMwareCVE}},
  title		= {{VMware Security Blog: Updates to Transparent Page
		  Sharing}},
  howpublished	= {\url{http://bit.ly/2DcTL3F}},
  note		= {Accessed: 2018-11-26}
}

@InProceedings{	  wang2007new,
  title		= {New cache designs for thwarting software cache-based side
		  channel attacks},
  author	= {Wang, Zhenghong and Lee, Ruby B},
  booktitle	= {ACM SIGARCH Computer Architecture News},
  volume	= {35},
  number	= {2},
  pages		= {494--505},
  year		= {2007},
  organization	= {ACM}
}

@InProceedings{	  wang2017cached,
  author	= {Shuai Wang and Pei Wang and Xiao Liu and Danfeng Zhang and
		  Dinghao Wu},
  title		= {{CacheD}: Identifying Cache-Based Timing Channels in
		  Production Software},
  booktitle	= {26th {USENIX} Security Symposium ({USENIX} Security 17)},
  year		= {2017},
  isbn		= {978-1-931971-40-9},
  address	= {Vancouver, BC},
  pages		= {235--252},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@InProceedings{	  wang2017leaky,
  title		= {Leaky cauldron on the dark land: Understanding memory
		  side-channel hazards in {SGX}},
  author	= {Wang, Wenhao and Chen, Guoxing and Pan, Xiaorui and Zhang,
		  Yinqian and Wang, XiaoFeng and Bindschaedler, Vincent and
		  Tang, Haixu and Gunter, Carl A},
  booktitle	= {Proceedings of the 2017 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {2421--2434},
  year		= {2017},
  organization	= {ACM},
  publisher	= {ACM},
  address	= {New York, NY, USA}
}

@InProceedings{	  WeiserDATA,
  author	= {Samuel Weiser and Andreas Zankl and Raphael Spreitzer and
		  Katja Miller and Stefan Mangard and Georg Sigl},
  title		= {{DATA} {\textendash} Differential Address Trace Analysis:
		  Finding Address-based Side-Channels in Binaries},
  booktitle	= {27th {USENIX} Security Symposium ({USENIX} Security 18)},
  year		= {2018},
  isbn		= {978-1-931971-46-1},
  address	= {Baltimore, MD},
  pages		= {603--620},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@Article{	  welch1947generalization,
  title		= {The generalization ofstudent's' problem when several
		  different population variances are involved},
  author	= {Welch, Bernard L},
  journal	= {Biometrika},
  volume	= {34},
  number	= {1/2},
  pages		= {28--35},
  year		= {1947},
  publisher	= {JSTOR}
}

@Article{	  willhalm2012intel,
  title		= {Intel performance counter monitor-a better way to measure
		  cpu utilization},
  author	= {Willhalm, Thomas and Dementiev, Roman and Fay, Patrick},
  journal	= {Dosegljivo: https://software. intel.
		  com/en-us/articles/intelperformance-counter-monitor-a-better-way-to-measure-cpu-utilization.[Dostopano:
		  September 2014]},
  year		= {2012}
}

@Misc{		  WinAFL,
  key		= {{Google}},
  title		= {{WinAFL}},
  howpublished	= {\url{https://github.com/ivanfratric/winafl}},
  note		= {Accessed: 2018-02-27},
  author	= {Ivan Fratric}
}

@InProceedings{	  witteman2011defeating,
  author	= "Witteman, Marc F. and van Woudenberg, Jasper G. J. and
		  Menarini, Federico",
  editor	= "Kiayias, Aggelos",
  title		= {Defeating {RSA} Multiply-Always and Message Blinding
		  Countermeasures},
  booktitle	= "Topics in Cryptology -- CT-RSA 2011",
  year		= "2011",
  publisher	= "Springer Berlin Heidelberg",
  address	= "Berlin, Heidelberg",
  pages		= "77--88",
  isbn		= "978-3-642-19074-2"
}

@Article{	  wright1987spycatcher,
  title		= {Spycatcher},
  author	= {Wright, Peter},
  journal	= {New York},
  year		= {1987}
}

@InProceedings{	  wu2012whispers,
  author	= {Zhenyu Wu and Zhang Xu and Haining Wang},
  title		= {{Whispers in the Hyper-space}: High-speed Covert Channel
		  Attacks in the Cloud},
  booktitle	= {21st {USENIX} Security Symposium ({USENIX} Security 12)},
  year		= {2012},
  isbn		= {978-931971-95-9},
  address	= {Bellevue, WA},
  pages		= {159--173},
  url		= {https://www.usenix.org/conference/usenixsecurity12/technical-sessions/presentation/wu},
  publisher	= {{USENIX} Association},
  month     = {Aug},
}

@Misc{		  XeonFPGA,
  author	= {Michael Feldman},
  title		= {{Intel} Ships {Xeon Skylake} Processor with Integrated
		  {FPGA}},
  year		= {2018},
  note		= {\url{https://www.top500.org/news/intel-ships-xeon-skylake-processor-with-integrated-fpga/}}
}

@inproceedings {xiao2016one,
    author = {Yuan Xiao and Xiaokuan Zhang and Yinqian Zhang and Radu Teodorescu},
    title = {One Bit Flips, One Cloud Flops: {Cross-VM} Row Hammer Attacks and Privilege Escalation},
    booktitle = {25th {USENIX} Security Symposium ({USENIX} Security 16)},
    year = {2016},
    isbn = {978-1-931971-32-4},
    address = {Austin, TX},
    pages = {19--35},
    url = {https://www.usenix.org/conference/usenixsecurity16/technical-sessions/presentation/xiao},
    publisher	= {{USENIX} Association},
    month     = {Aug},
}

@InProceedings{	  xiao2017stacco,
  author    = {Yuan Xiao and
               Mengyuan Li and
               Sanchuan Chen and
               Yinqian Zhang},
  editor    = {Bhavani M. Thuraisingham and
               David Evans and
               Tal Malkin and
               Dongyan Xu},
  title     = {{STACCO:} Differentially Analyzing Side-Channel Traces for Detecting
               {SSL/TLS} Vulnerabilities in Secure Enclaves},
  booktitle = {Proceedings of the 2017 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, {CCS} 2017, Dallas, TX, USA, October 30 -
               November 03, 2017},
  pages     = {859--874},
  publisher = {{ACM}},
  year      = {2017},
  url       = {https://doi.org/10.1145/3133956.3134016},
  doi       = {10.1145/3133956.3134016},
}

@InProceedings{	  xie2012image,
  title		= {Image denoising and inpainting with deep neural networks},
  author	= {Xie, Junyuan and Xu, Linli and Chen, Enhong},
  booktitle	= {Advances in Neural Information Processing Systems},
  pages		= {341--349},
  year		= {2012}
}

@Misc{		  xilinx2017aws,
  title		= {{Xilinx} Announces General Availability of {Virtex}
		  {UltraScale+} {FPGAs} in {Amazon} {EC2 F1} Instances},
  author	= {Gianelli, Silvia E.},
  year		= {2017},
  howpublished	= {\url{https://www.xilinx.com/news/press/2017/xilinx-announces-general-availability-of-virtex-ultrascale-fpgas-in-amazon-ec2-f1-instances.html}},
  note		= {Access: 2019-10-15}
}

@Misc{		  xilinx2019accelerator,
  title		= {Accelerator Cards},
  author	= {Xilinx},
  year		= {2019},
  howpublished	= {\url{https://www.xilinx.com/products/boards-and-kits/accelerator-cards.html}},
  note		= {Accessed: 2019-10-15}
}

@InProceedings{	  xu2015controlled,
  author    = {Yuanzhong Xu and
               Weidong Cui and
               Marcus Peinado},
  title     = {Controlled-Channel Attacks: Deterministic Side Channels for Untrusted
               Operating Systems},
  booktitle = {2015 {IEEE} Symposium on Security and Privacy, {SP} 2015, San Jose,
               CA, USA, May 17-21, 2015},
  pages     = {640--656},
  publisher = {{IEEE} Computer Society},
  year      = {2015},
  url       = {https://doi.org/10.1109/SP.2015.45},
  doi       = {10.1109/SP.2015.45},
}

@Proceedings{	  xu2017vcat,
  title		= {2017 {IEEE} Real-Time and Embedded Technology and
		  Applications Symposium, {RTAS} 2017, Pittsburg, PA, USA,
		  April 18-21, 2017},
  publisher	= {{IEEE}},
  year		= {2017},
  url		= {http://ieeexplore.ieee.org/xpl/mostRecentIssue.jsp?punumber=7938574},
  isbn		= {978-1-5090-5269-1},
  timestamp	= {Mon, 12 Jun 2017 17:58:06 +0200}
}

@inproceedings{yan2019directories,
  author    = {Mengjia Yan and
               Read Sprabery and
               Bhargava Gopireddy and
               Christopher W. Fletcher and
               Roy H. Campbell and
               Josep Torrellas},
  title     = {Attack Directories, Not Caches: Side Channel Attacks in a Non-Inclusive
               World},
  booktitle = {2019 {IEEE} Symposium on Security and Privacy, {SP} 2019, San Francisco,
               CA, USA, May 19-23, 2019},
  pages     = {888--904},
  publisher = {{IEEE}},
  year      = {2019},
  url       = {https://doi.org/10.1109/SP.2019.00004},
  doi       = {10.1109/SP.2019.00004},
}

@inproceedings{yarom2014flush,
  author    = {Yuval Yarom and
               Katrina Falkner},
  title     = {{FLUSH+RELOAD:} {A} High Resolution, Low Noise, {L3} Cache Side-Channel
               Attack},
  booktitle = {{USENIX} Security Symposium},
  pages     = {719--732},
  publisher = {{USENIX} Association},
  year      = {2014}
}

@Article{	  yarom2014recovering,
  title		= {Recovering {OpenSSL} {ECDSA} Nonces Using the
		  {FLUSH+RELOAD} Cache Side-channel Attack.},
  author	= {Yarom, Yuval and Benger, Naomi},
  journal	= {IACR Cryptology ePrint Archive},
  volume	= {2014},
  pages		= {140},
  year		= {2014}
}

@Article{	  yarom2017cachebleed,
  title		= {{CacheBleed}: A timing attack on {OpenSSL} constant-time
		  {RSA}},
  author	= {Yarom, Yuval and Genkin, Daniel and Heninger, Nadia},
  journal	= {Journal of Cryptographic Engineering},
  volume	= {7},
  number	= {2},
  pages		= {99--112},
  year		= {2017},
  publisher	= {Springer}
}

@InProceedings{	  ye2012wide,
  title		= {Wide collisions in practice},
  author	= {Ye, Xin and Eisenbarth, Thomas},
  booktitle	= {Applied Cryptography and Network Security},
  pages		= {329--343},
  year		= {2012},
  organization	= {Springer}
}

@inproceedings{ye2014coloris,
  author    = {Ying Ye and
               Richard West and
               Zhuoqun Cheng and
               Ye Li},
  title     = {{COLORIS}: {A} dynamic cache partitioning system using page coloring},
  booktitle = {{PACT}},
  pages     = {381--392},
  publisher = {{ACM}},
  year      = {2014}
}

@InProceedings{	  yee2009native,
  title		= {Native client: A sandbox for portable, untrusted x86
		  native code},
  author	= {Yee, Bennet and Sehr, David and Dardyk, Gregory and Chen,
		  J Bradley and Muth, Robert and Ormandy, Tavis and Okasaka,
		  Shiki and Narula, Neha and Fullagar, Nicholas},
  booktitle	= {Security and Privacy, 2009 30th IEEE Symposium on},
  pages		= {79--93},
  year		= {2009},
  organization	= {IEEE}
}

@InProceedings{	  zankl2016automated,
  author	= "Zankl, Andreas and Heyszl, Johann and Sigl, Georg",
  title		= "Automated Detection of Instruction Cache Leaks in Modular
		  Exponentiation Software",
  booktitle	= "Smart Card Research and Advanced Applications",
  year		= "2017",
  publisher	= "Springer",
  pages		= "228--244",
  isbn		= "978-3-319-54669-8"
}

@inproceedings{zhang2012cross,
  author    = {Yinqian Zhang and
               Ari Juels and
               Michael K. Reiter and
               Thomas Ristenpart},
  title     = {Cross-{VM} side channels and their use to extract private keys},
  booktitle = {{CCS}},
  pages     = {305--316},
  publisher = {{ACM}},
  year      = {2012}
}

@InProceedings{	  zhang2014cross,
  author    = {Yinqian Zhang and
               Ari Juels and
               Michael K. Reiter and
               Thomas Ristenpart},
  editor    = {Gail{-}Joon Ahn and
               Moti Yung and
               Ninghui Li},
  title     = {Cross-Tenant Side-Channel Attacks in PaaS Clouds},
  booktitle = {Proceedings of the 2014 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Scottsdale, AZ, USA, November 3-7, 2014},
  pages     = {990--1003},
  publisher = {{ACM}},
  year      = {2014},
  url       = {https://doi.org/10.1145/2660267.2660356},
  doi       = {10.1145/2660267.2660356},
}

@InProceedings{	  zhang2014new,
  author	= {Zhang, Tianwei and Lee, Ruby B.},
  title		= {New Models of Cache Architectures Characterizing
		  Information Leakage from Cache Side Channels},
  booktitle	= {Proceedings of the 30th Annual Computer Security
		  Applications Conference},
  series	= {ACSAC '14},
  year		= {2014},
  isbn		= {978-1-4503-3005-3},
  location	= {New Orleans, Louisiana, USA},
  pages		= {96--105},
  acmid		= {2664273},
  publisher	= {ACM},
  address	= {New York, NY, USA}
}

@InProceedings{	  zhang2016cloudradar,
  author	= {Zhang, Tianwei and Zhang, Yinqian and Lee, Ruby B.},
  editor	= {Monrose, Fabian and Dacier, Marc and Blanc, Gregory and
		  Garcia-Alfaro, Joaquin},
  title		= {{CloudRadar}: A Real-Time Side-Channel Attack Detection
		  System in Clouds},
  booktitle	= {Research in Attacks, Intrusions, and Defenses (RAID)},
  year		= {2016},
  publisher	= {Springer International Publishing},
  address	= {Cham},
  pages		= {118--140},
  isbn		= {978-3-319-45719-2}
}

@Article{	  zhang2016learning,
  title		= {Learning deep representation for face alignment with
		  auxiliary attributes},
  author	= {Zhang, Zhanpeng and Luo, Ping and Loy, Chen Change and
		  Tang, Xiaoou},
  journal	= {IEEE transactions on pattern analysis and machine
		  intelligence},
  volume	= {38},
  number	= {5},
  pages		= {918--930},
  year		= {2016},
  publisher	= {IEEE}
}

@InProceedings{	  zhang2016return,
  title		= {Return-oriented flush-reload side channels on {ARM} and
		  their implications for android devices},
  author	= {Zhang, Xiaokuan and Xiao, Yuan and Zhang, Yinqian},
  booktitle	= {Proceedings of the 2016 ACM SIGSAC Conference on Computer
		  and Communications Security},
  pages		= {858--870},
  year		= {2016},
  publisher	= {ACM},
  address	= {New York, NY, USA}
}

@InProceedings{	  zhao2018fpga,
  author    = {Mark Zhao and
               G. Edward Suh},
  title     = {FPGA-Based Remote Power Side-Channel Attacks},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {229--244},
  publisher = {{IEEE} Computer Society},
  year      = {2018}
}

@InProceedings{	  zhou2015fpga,
  title		= {{FPGA} design for {PCANet} deep learning network},
  author	= {Zhou, Yuteng and Wang, Wei and Huang, Xinming},
  booktitle	= {Field-Programmable Custom Computing Machines (FCCM), 2015
		  IEEE 23rd Annual International Symposium on},
  pages		= {232--232},
  year		= {2015},
  organization	= {IEEE}
}

@InProceedings{	  zhou2016software,
  author    = {Ziqiao Zhou and
               Michael K. Reiter and
               Yinqian Zhang},
  editor    = {Edgar R. Weippl and
               Stefan Katzenbeisser and
               Christopher Kruegel and
               Andrew C. Myers and
               Shai Halevi},
  title     = {A Software Approach to Defeating Side Channels in Last-Level Caches},
  booktitle = {Proceedings of the 2016 {ACM} {SIGSAC} Conference on Computer and
               Communications Security, Vienna, Austria, October 24-28, 2016},
  pages     = {871--882},
  publisher = {{ACM}},
  year      = {2016},
  url       = {https://doi.org/10.1145/2976749.2978324},
  doi       = {10.1145/2976749.2978324},
}

@inproceedings{gras2017ASLR,
  author    = {Ben Gras and
               Kaveh Razavi and
               Erik Bosman and
               Herbert Bos and
               Cristiano Giuffrida},
  title     = {{ASLR} on the Line: Practical Cache Attacks on the {MMU}},
  booktitle = {{NDSS}},
  publisher = {The Internet Society},
  year      = {2017}
}

@inbook{ajanovic2011pcie,
  author = {Ajanovic, Jasmin},
  editor = {Padua, David},
  title = {{PCI Express}},
  bookTitle = {Encyclopedia of Parallel Computing},
  year = {2011},
  publisher = {Springer US},
  address = {Boston, MA},
  pages = {1487--1498},
  isbn = {978-0-387-09766-4},
  doi = {10.1007/978-0-387-09766-4_309},
  url = {https://doi.org/10.1007/978-0-387-09766-4_309}
}

@manual{pcisig2006pcie,
    organization = {PCI-SIG},
    address = {3855 SW 153rd Drive, Beaverton, OR 97003, USA},
    title = {PCI Express Base Specification},
    year = {2006},
    month = {Dec},
    note = {Rev. 2.0}
}

@manual{pcisig2010sriov,
  organization = {PCI-SIG},
    address = {3855 SW 153rd Drive, Beaverton, OR 97003, USA},
  title = {Single Root I/O Virtualization and Sharing Specification},
  year = {2010},
  month = {Jan},
  note = {Rev. 1.1}
}

@manual{pcisig2009ats,
  organization = {PCI-SIG},
    address = {3855 SW 153rd Drive, Beaverton, OR 97003, USA},
  title = {Address Translation Services},
  year = {2009},
  month = {Jan},
  note = {Rev. 1.1}
}

@manual{intel2016optimization,
  organization={Intel Corporation},
  address = {2200 Mission College Blvd., Santa Clara, CA 95052, USA},
  title = {{Intel} 64 and {IA-32} Architectures Optimization Reference Manual},
  url = {https://www.intel.com/content/www/us/en/architecture-and-technology/64-ia-32-architectures-optimization-manual.html},
  month = {Jun},
  year = {2016}
}

@manual{williamson2014iommu,
  organization={RedHat, Inc.},
  title = {{/sys/class/iommu/<iommu>/devices/}},
  month = {Jun},
  year = {2014},
  url = {https://www.kernel.org/doc/Documentation/ABI/testing/sysfs-class-iommu}
}

@manual{shuchen2016realtek,
  author = {ShuChen and Romieu, Francois and {others}},
  title = {{r8169.c: RealTek 8169/8168/8101 ethernet driver}},
  year = {2016},
  url = {https://elixir.bootlin.com/linux/v4.6/source/drivers/net/ethernet/realtek/r8169.c}
}

@misc{ruytenberg2020thunderspy,
    author    = {Ruytenberg, Bj{\"o}rn},
    title     = {Breaking {Thunderbolt} Protocol Security: Vulnerability Report},
    year      = {2020},
    url       = {https://thunderspy.io/assets/reports/breaking-thunderbolt-security-bjorn-ruytenberg-20200417.pdf},
    note      = {Public version.}
}

@article{chor1998pir,
  author    = {Benny Chor and
               Eyal Kushilevitz and
               Oded Goldreich and
               Madhu Sudan},
  title     = {Private Information Retrieval},
  journal   = {J. {ACM}},
  volume    = {45},
  number    = {6},
  pages     = {965--981},
  year      = {1998}
}

@inproceedings{kushilevitz1997replicationnotneeded,
  author    = {Eyal Kushilevitz and
               Rafail Ostrovsky},
  title     = {Replication is {NOT} Needed: {SINGLE} Database, Computationally-Private
               Information Retrieval},
  booktitle = {{FOCS}},
  pages     = {364--373},
  publisher = {{IEEE} Computer Society},
  year      = {1997}
}

@inproceedings{hayata2020pirrangequeries,
  author    = {Junichiro Hayata and
               Jacob C. N. Schuldt and
               Goichiro Hanaoka and
               Kanta Matsuura},
  title     = {On Private Information Retrieval Supporting Range Queries},
  booktitle = {{ESORICS} {(2)}},
  series    = {Lecture Notes in Computer Science},
  volume    = {12309},
  pages     = {674--694},
  publisher = {Springer},
  year      = {2020}
}

@inproceedings{markuze2021characterizing,
  author    = {Alex Markuze and
               Shay Vargaftik and
               Gil Kupfer and
               Boris Pismeny and
               Nadav Amit and
               Adam Morrison and
               Dan Tsafrir},
  title     = {Characterizing, exploiting, and detecting {DMA} code injection vulnerabilities
               in the presence of an {IOMMU}},
  booktitle = {EuroSys},
  pages     = {395--409},
  publisher = {{ACM}},
  year      = {2021}
}

@inproceedings{panchenko2016website,
  author    = {Andriy Panchenko and
               Fabian Lanze and
               Jan Pennekamp and
               Thomas Engel and
               Andreas Zinnen and
               Martin Henze and
               Klaus Wehrle},
  title     = {Website Fingerprinting at Internet Scale},
  booktitle = {{NDSS}},
  publisher = {The Internet Society},
  year      = {2016}
}

 @misc{amazon2022nitro, 
   title={{AWS} {Nitro System}}, 
   author={{Amazon AWS}},
   url={https://aws.amazon.com/de/ec2/nitro/},
   accessed={31 Jan 2022}
}

@misc{alibaba2022introducing,
  title={Introducing the Sixth Generation of {Alibaba Cloud}'s Elastic Compute Service},
  author = {{Alibaba Cloud ECS}},
  url = {https://www.alibabacloud.com/blog/introducing-the-sixth-generation-of-alibaba-clouds-elastic-compute-service_595716},
  accessed={31 Jan 2022}
}

@inproceedings {firestone2018azure,
  author    = {Daniel Firestone and
               Andrew Putnam and
               Sambrama Mundkur and
               Derek Chiou and
               Alireza Dabagh and
               Mike Andrewartha and
               Hari Angepat and
               Vivek Bhanu and
               Adrian M. Caulfield and
               Eric S. Chung and
               Harish Kumar Chandrappa and
               Somesh Chaturmohta and
               Matt Humphrey and
               Jack Lavier and
               Norman Lam and
               Fengfen Liu and
               Kalin Ovtcharov and
               Jitu Padhye and
               Gautham Popuri and
               Shachar Raindel and
               Tejas Sapre and
               Mark Shaw and
               Gabriel Silva and
               Madhan Sivakumar and
               Nisheeth Srivastava and
               Anshuman Verma and
               Qasim Zuhair and
               Deepak Bansal and
               Doug Burger and
               Kushagra Vaid and
               David A. Maltz and
               Albert G. Greenberg},
  title     = {Azure Accelerated Networking: {SmartNIC}s in the Public Cloud},
  booktitle = {{NSDI}},
  pages     = {51--66},
  publisher = {{USENIX} Association},
  year      = {2018}
}

@article {naghibijouybari2021side,
  author    = {Hoda Naghibijouybari and
               Ajaya Neupane and
               Zhiyun Qian and
               Nael B. Abu{-}Ghazaleh},
  title     = {Side Channel Attacks on GPUs},
  journal   = {{IEEE} Trans. Dependable Secur. Comput.},
  volume    = {18},
  number    = {4},
  pages     = {1950--1961},
  year      = {2021}
}

@article{weissman2020jackhammer,
  author    = {Zane Weissman and
               Thore Tiemann and
               Daniel Moghimi and
               Evan Custodio and
               Thomas Eisenbarth and
               Berk Sunar},
  title     = {{JackHammer}: Efficient Rowhammer on Heterogeneous {FPGA-CPU} Platforms},
  journal   = {{IACR} Trans. Cryptogr. Hardw. Embed. Syst.},
  volume    = {2020},
  number    = {3},
  pages     = {169--195},
  year      = {2020}
}

@inproceedings {razavi2020stratus,
  author    = {Kaveh Razavi and
               Animesh Trivedi},
  title     = {Stratus: Clouds with Microarchitectural Resource Management},
  booktitle = {HotCloud},
  publisher = {{USENIX} Association},
  year      = {2020}
}

@inproceedings{tian2021remote,
  author    = {Shanquan Tian and
               Shayan Moini and
               Adam Wolnikowski and
               Daniel E. Holcomb and
               Russell Tessier and
               Jakub Szefer},
  title     = {Remote Power Attacks on the Versatile Tensor Accelerator in Multi-Tenant
               {FPGA}s},
  booktitle = {{FCCM}},
  pages     = {242--246},
  publisher = {{IEEE}},
  year      = {2021}
}

@article{khan2021comprehensive,
    AUTHOR = {Khan, Mohammad Nasim Imtiaz and Bhasin, Shivam and Liu, Bo and Yuan, Alex and Chattopadhyay, Anupam and Ghosh, Swaroop},
    TITLE = {Comprehensive Study of Side-Channel Attack on Emerging Non-Volatile Memories},
    JOURNAL = {Journal of Low Power Electronics and Applications},
    VOLUME = {11},
    YEAR = {2021},
    NUMBER = {4},
    ARTICLE-NUMBER = {38},
}

@article{rimmer2018automated,
  author    = {Vera Rimmer and
               Davy Preuveneers and
               Marc Ju{\'{a}}rez and
               Tom van Goethem and
               Wouter Joosen},
  title     = {Automated Feature Extraction for Website Fingerprinting through Deep
               Learning},
  journal   = {CoRR},
  volume    = {abs/1708.06376},
  year      = {2017}
}

@inproceedings{zhao2018remote,
  author    = {Mark Zhao and
               G. Edward Suh},
  title     = {{FPGA}-Based Remote Power Side-Channel Attacks},
  booktitle = {2018 {IEEE} Symposium on Security and Privacy, {SP} 2018, Proceedings,
               21-23 May 2018, San Francisco, California, {USA}},
  pages     = {229--244},
  publisher = {{IEEE} Computer Society},
  year      = {2018},
}

@inproceedings{schellenberg2018insidejob,
  author    = {Falk Schellenberg and
               Dennis R. E. Gnad and
               Amir Moradi and
               Mehdi Baradaran Tahoori},
  title     = {An inside job: {Remote} power analysis attacks on {FPGA}s},
  booktitle = {{DATE}},
  pages     = {1111--1116},
  publisher = {{IEEE}},
  year      = {2018}
}

@inproceedings{khaliq2021timing,
  author    = {Salman Abdul Khaliq and
               Usman Ali and
               Omer Khan},
  title     = {Timing-based side-channel attack and mitigation on {PCIe} connected
               distributed embedded systems},
  booktitle = {{HPEC}},
  pages     = {1--7},
  publisher = {{IEEE}},
  year      = {2021}
}

@inproceedings{tan2021invisibleprobe,
  author    = {Mingtian Tan and
               Junpeng Wan and
               Zhe Zhou and
               Zhou Li},
  title     = {Invisible Probe: Timing Attacks with {PCIe} Congestion Side-channel},
  booktitle = {{IEEE} Symposium on Security and Privacy},
  pages     = {322--338},
  publisher = {{IEEE}},
  year      = {2021}
}
@inproceedings {moghimi2020medusa,
    author = {Daniel Moghimi and Moritz Lipp and Berk Sunar and Michael Schwarz},
    title = {Medusa: Microarchitectural Data Leakage via Automated Attack Synthesis},
    booktitle = {29th USENIX Security Symposium (USENIX Security 20)},
    year = {2020},
    isbn = {978-1-939133-17-5},
    pages = {1427--1444},
    url = {https://www.usenix.org/conference/usenixsecurity20/presentation/moghimi-medusa},
    publisher = {USENIX Association},
    month = aug,
}
